Time series analysis of bright TESS RRc stars: Additional modes, phase variations and more

Using two years of data from the TESS space telescope, we have investigated the time series of 633 overtone pulsating field RR Lyrae (RRc) stars. The majority of stars (82.8 per cent) contain additional frequencies beyond the main pulsation. In addition to the frequencies previously explained by the $\ell = 8$ and $\ell = 9$ non-radial modes, we have identified a group of stars where the additional frequencies may belong to the $\ell = 10$ non-radial modes. We found that stars with no additional frequencies are more common among stars with shorter periods, while stars with longer periods almost always show additional frequencies. The incidence rate and this period distribution both agree well with the predictions of recent theoretical models. The amplitude and phase of additional frequencies are varying in time. The frequencies of different non-radial modes appearing in a given star seem to vary on different timescales. We have determined a 10.4 per cent incidence rate for the Blazhko effect. For several stars we have detected continuous annual-scale phase change without significant amplitude variation. This type of variation offers a plausible explanation for the `phase jump' phenomenon reported in many RRc stars. The main pulsation frequency could show quasi-periodic phase and amplitude fluctuations. This fluctuation is clearly related to additional frequencies present in the star: stars with two non-radial modes show the strongest fluctuations, while stars with no such modes show no fluctuations at all. The summation of the phase fluctuation over time may explain the O-C variations that have long been known for many non-Blazhko RRc stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> supplement_material-final/tab-1.txt <==
Gaia_DR2_2880528638650410624    0.1847089694       37.8428564459  12.73282    432552294
AO_Tuc                          1.0265057115      -59.4852399803  10.849399   201252114
2MASS_J00120716-5523075         3.0299739036      -55.3854498465  13.675732   201292299
V1035_Cas                       6.9957719417       49.1625628476  11.720211   202550541
CO_Tuc                          7.141191811       -72.16913968    13.628787   267215550
SB_234                          8.7786501002      -12.7945339208  13.391259   136884236
BPS_CS_22179-0006               8.806256446        -4.2502946881  12.751677   212957809
Gaia_DR2_4703977585650108032    10.7174411741     -67.0130947517  13.81736    38951575
BPS_CS_29527-0057               11.3063679781     -21.4177233642  13.178436   114436428
Gaia_DR2_4907218942790155904    11.6106670882     -57.8427039315  13.490962   281727642
CRTS_J004712.3+263439           11.8015208873      26.5775906262  13.224749   13824407
Gaia_DR2_4708806090963497216    11.8716195846     -65.3720859251  13.732963   234503960
SB_345                          12.6648706646     -22.1176362406  13.304029   28044299
Gaia_DR2_5001617719750966144    12.8434806379     -37.2570113848  13.776967   179282658
Gaia_DR2_378144696158046336     12.8539167685      46.8519120312  13.8985405  238624842
Gaia_DR2_4902647036002699136    13.1295601707     -61.1750435644  12.4206505  234510689
Gaia_DR2_4907628785749487744    13.5364804638     -57.142524547   12.839681   281788538
SB_396                          14.8482587553     -15.9432183071  12.343518   380860456
Gaia_DR2_4709235965649988096    17.9517793444     -63.9225836412  13.175866   425976089
[SHM2017]_J018.71698-14.03591   18.7170288452     -14.0359352578  13.405743   439406520
SB_518                          19.1776859749     -37.9929620017  13.048757   340782544
V830_Cas                        19.6110733589      50.6716387009  12.651382   240992017
AM_Tuc                          19.6279812884     -67.9181650462  11.273922   52205451
NSVS_11984089                   20.2981605752      -4.4497469328  11.945123   248945408
OGLE_SMC-RRLYR-2428             20.757022247      -72.5732631719  12.926609   183802827
SB_587                          21.840660125      -14.2347759689  13.444166   423701800
BPS_CS_31081-0011               22.0245536106     -15.3970550152  13.9607725  257396548
[SHM2017]_J022.82577-11.50462   22.8257831457     -11.5046380853  13.816924   136842336
Gaia_DR2_412710283723457152     23.1847276047      56.8752079257  13.360405   470804825
Gaia_DR2_4916127117279628416    23.4320913518     -52.2951273487  12.862462   207087316
TYC_8046-708-1                  23.5485554106     -50.4424184519  12.107432   207088518
Gaia_DR2_4698795896585838336    24.3886181829     -65.8962348076  13.960285   231835713
CD-34_652                       24.8798904651     -33.3729395627  12.284031   32307282
CU_Scl                          25.6098897461     -30.4603495968  12.019394   32353835
ASAS_J014312-2342.5             25.8025295428     -23.7075386956  12.305816   164752517
CRTS_J014525.2-184634           26.3548629808     -18.7763480895  12.926784   164769030
PHL_8013                        28.3259826889     -14.3554582337  13.600909   92985928
CRTS_J015557.5-122812           28.989584945      -12.4701719524  13.253562   62381629
SB_788                          29.8346683226     -40.4289800852  13.185835   111243262
SB_796                          30.6212071184     -40.3739312885  13.159223   111267670
IY_Eri                          31.8672316504     -57.869546682   10.769882   231065067
SX_Hyi                          31.914030099      -77.8131893747  12.303729   50345294
BPS_CS_29500-0013               32.5515499176     -28.9451518276  12.115018   72645024
Gaia_DR2_5120027459840638208    35.0456826431     -23.4226975576  12.668926   279339984
Gaia_DR2_4700480550262341760    36.1270798775     -63.032216035   13.936466   382583172
2MASS_J02253626-5519227         36.4011335008     -55.3230292447  13.823874   201802338
Gaia_DR2_459031059334476800     37.1740984842      58.964173211   13.991845   403680287
BB_Hyi                          38.3281788833     -73.6119332588  11.744629   238870487
CS_Eri                          39.274557464      -42.9633100248  8.672168    142240683
Gaia_DR2_4953848303211537024    39.4930513975     -36.6171722116  13.989821   91637167
Gaia_DR2_5064375781883610752    41.8657027341     -32.1523176663  13.2315     122617873
HE_0248-5428                    42.517397114      -54.2711556152  13.529892   207131264
Z_For                           42.5413377271     -26.2645171308  12.403599   65480162
BY_Eri                          42.8924888426     -47.8011961714  12.011779   146654043
Gaia_DR2_4646869913775882624    43.4001885169     -68.7485158419  13.655045   259963898
RR_For                          43.432330002      -26.881407161   13.394254   71336379
CD_Ari                          45.8147445727      27.2780324952  11.065069   34713545
TYC_7563-742-1                  46.1397733539     -41.9609296301  12.204414   146761904
HD_19479                        46.7627438301     -26.0423842601  9.703495    88465768
Gaia_DR2_240925610650924672     47.8163054434      44.4661786742  13.336478   192649874
HE_0309-3730                    47.8477264588     -37.3252666835  13.565202   165191976
Gaia_DR2_4639768133812578816    48.1588800969     -74.8048700913  13.420973   394231124
CD-30_1233                      48.313715064      -30.1368447851  12.077355   176780929
2MASS_J03132028-1726447         48.3345469727     -17.4458475491  13.449844   441510583
TYC_7023-942-1                  48.5347360455     -34.7729182687  11.397529   176797766
Gaia_DR2_235949942578219136     50.3422178         39.2754182091  12.812716   178174886
Gaia_DR2_4854742139014838272    50.6885689672     -37.0362958247  12.83486    159989438
BC_Hyi                          50.865045453      -72.1282995413  13.870609   431589577
[SHM2017]_J051.47904+41.61441   51.4790377146      41.6143977385  13.944324   194734674
UX_Hor                          51.9748226986     -51.8787679843  13.70666    200788710
Gaia_DR2_4737483965556360448    52.5753182662     -49.3410669022  13.6506     200803211
UZ_Hor                          52.9214314392     -52.3443249894  13.771258   200806329
SHV_11940                       53.0399486377     -59.8473686811  13.514781   197805215
2MASS_J03354606-2902102         53.941967522      -29.0361641494  13.439494   144652339
CRTS_J033556.8-044542           53.9869833839      -4.7619293016  13.896687   301482638
CRTS_J034658.5+341259           56.7440020285      34.2165452659  13.183453   26436498
CRTS_J035453.6-133042           58.7237084922     -13.5119795591  12.905433   279484657
SS_Ret                          59.2172513308     -62.2968070105  13.996881   237936092
TYC_8501-984-1                  59.2391646175     -54.7729014864  12.07193    197933832
HE_0400-4739                    60.4689407057     -47.5133073512  13.944101   144147801
CRTS_J040624.4-010534           61.6019825562      -1.0931707846  12.468365   269693158
ST_Eri                          61.6032023965     -23.6588573341  11.969167   178349470
CRTS_J040948.2-080046           62.4508575953      -8.0129765568  13.524084   34339803
Gaia_DR2_4615758064037544704    62.5308517516     -82.9472098928  13.831117   388201853
UZ_Men                          62.5655657116     -79.4480388116  13.253309   388200632
Gaia_DR2_4676321123000662272    62.7326975016     -62.9780927831  13.050766   38515510
CRTS_J041135.4+053954           62.8977734767       5.6648127086  13.603516   396899949
CRTS_J041511.3+050555           63.7972637901       5.0987044261  13.738419   396952638
Gaia_DR2_271809655329016960     64.9659566795      51.9558516852  13.583339   470361213
Gaia_DR2_4654252618960823936    64.987069709      -70.7782669907  12.624118   29780460
2MASS_J04274606-6202513         66.9419873987     -62.0476418879  13.602849   38759591
Gaia_DR2_4866114353421170432    67.6529751578     -36.1398017212  12.947596   7807683
Gaia_DR2_4864614001085586176    69.4209224337     -39.0684453061  12.741829   77252742
Gaia_DR2_4628067852624828672    69.4702573952     -76.0805345606  13.00851    364424144
TYC_7042-1622-1                 69.8208977259     -32.8629520267  10.978811   170804079
V1327_Tau                       70.0411309479      11.7212613727  12.066747   373241493
EC_04393-4331                   70.2223203682     -43.4382648229  13.379524   200434071
CRTS_J044725.7-091101           71.857206626       -9.1837382188  13.373872   146820454
CRTS_J044905.9+010213           72.2750053226       1.0369296033  13.632714   457204236
TYC_6466-306-1                  74.5605680916     -22.741586276   11.826367   146348437
XX_Dor                          74.8070298349     -69.5951339726  11.009697   30531417
Gaia_DR2_3295420894600845952    75.03915596812     12.7591150306  13.9129     389137407
CRTS_J050753.6-100135           76.9741168558     -10.026379565   13.930614   425210990
[SHM2017]_J078.09390-21.19360   78.0939308469     -21.1936024593  13.207309   398797587
[DCD2013]_CSS_J051255.9+032539  78.2331930922       3.4276609031  13.64145    262327976
Gaia_DR2_2981943983424374272    78.7315110073     -17.089587592   13.212388   188987767
[SHM2017]_J079.83885-19.94948   79.8388671551     -19.9494938265  13.995669   408217075
ASAS_J052840-5316.2             82.1669395196     -53.2700931459  13.34546    231737747
Gaia_DR2_2957673260675139072    82.5539777499     -24.1730533297  13.856788   31284716
ASAS_J053628-3837.0             84.117850866      -38.6165576355  12.518375   144486032
ASAS_J054843-1627.0             87.1770101432     -16.4509631421  12.831422   317188944
HD_270239                       87.8408257872     -68.2121998664  11.663606   389869955
TYC_8896-623-1                  88.785768675      -62.9742215768  10.589089   374910314
Gaia_DR2_2883919257633180416    88.8109670975     -37.7349647379  13.620554   20069447
Gaia_DR2_4758809680772463232    89.3714681497     -60.5747433306  13.982238   374945260
CRTS_J060028.4+634025           90.1181481442      63.6736683372  13.674101   70893404
BPS_CS_31068-0025               91.3373524161     -58.0088561359  13.329822   260042483
Gaia_DR2_5194148218729977984    91.6156836781     -84.1998144033  13.9384985  404516857
Gaia_DR2_972535180278713600     91.6284908095      52.6539340424  12.7550745  274548761
Gaia_DR2_5554269956504704896    93.0364128188     -47.96186351    13.377206   219209576
V399_CMa                        93.2327986128     -14.668501371   11.464289   33740419
Gaia_DR2_5482545510194122112    94.1118561939     -59.361678898   12.221199   260295438
Gaia_DR2_3001468664234475648    94.6342678635     -10.6078323423  13.311408   443001389
Gaia_DR2_5476969341269561344    96.3652869698     -64.3992262584  13.350687   150361810
[SHM2017]_J100.66702+29.89135   100.6670348332     29.8913473765  13.759326   240095381
Gaia_DR2_5285349822037246464    100.8623203945    -64.9109869536  13.067942   167551504
Gaia_DR2_5577590117095445504    101.0662283536    -36.799423135   12.628638   148227866
TYC_6521-2767-1                 102.1932796072    -24.2295598093  11.437408   172997558
Gaia_DR2_5576082617934438528    103.0005506924    -39.3187606775  13.896487   156709752
Gaia_DR2_5280883674523697792    103.8975180561    -67.4148053878  13.999371   177116972
Gaia_DR2_5285510178935677312    104.474470057     -63.9105123016  12.763463   167794626
Gaia_DR2_5280964179391935616    104.9755369724    -67.4398037206  13.010019   177179804
TYC_7101-457-1                  105.5021317948    -37.281787329   12.053974   157209820
Gaia_DR2_5504689781754399872    105.9931782224    -51.6010469921  13.776305   238135213
Gaia_DR2_5559289364526610048    106.2215508603    -43.9375054781  12.64978    130649062
Gaia_DR2_5486632674089049472    108.3595814442    -57.6737552437  11.631891   294271676
Gaia_DR2_2928433501289006208    108.3885860049    -21.2241133173  12.916598   99611909
Gaia_DR2_5264031833464989568    109.2599193736    -71.9444598317  13.471779   300160216
CRTS_J071856.8+600358           109.7366045225     60.0660785773  13.826206   148594253
Gaia_DR2_5264448926328694272    111.3789562983    -71.298783553   13.597804   300384759
TYC_3789-632-1                  112.1451714281     57.9038024767  11.747344   444988350
ASAS_J072835-0442.2             112.1476794063     -4.7027735267  11.774561   64913801
Gaia_DR2_3134571556165504896    112.7844980056      0.7224981081  13.586259   319085899
Gaia_DR2_5293834306591057536    112.9550876486    -58.4164518315  13.39057    340008883
Gaia_DR2_5587950643371890176    113.9906569873    -36.2296146469  13.426992   174280480
Gaia_DR2_3054139325659374080    114.002533234      -7.3159831749  13.653829   7333053
[SHM2017]_J116.59654+04.96055   116.5965270311      4.9605783509  13.391414   266945093
Gaia_DR2_5587310384005775360    116.5985731272    -36.6140332415  13.823911   175519887
Gaia_DR2_5289095892513432960    117.6609732582    -62.1313889428  13.9386015  382528183
Gaia_DR2_5725709486005143680    119.3437946763    -13.8007607069  13.81484    56468063
UY_Cam                          119.7453170609     72.7875355458  11.271539   441619744
NSV_3882                        120.8261815181    -25.5019060782  10.767133   153436251
Gaia_DR2_5714513708855189760    120.9300184384    -19.175181929   13.625697   432042689
CRTS_J080706.4+090420           121.7770002492      9.0722316077  13.663914   443865022
TYC_8578-1754-1                 122.4061745948    -58.7549286617  11.408666   342004873
CRTS_J081117.3+465956           122.8222459002     46.998911376   13.129132   192949139
Gaia_DR2_5220824741642867456    123.0357440479    -73.4306974794  13.95759    287427964
CRTS_J081210.2+022249           123.0428690642      2.3803642039  13.028403   453009277
CRTS_J081314.2+074146           123.309306264       7.6963950089  12.816229   334517599
V701_Pup                        124.88689056991   -23.9695815176  10.2934     156465251
[SHM2017]_J125.34525-23.57396   125.3452462696    -23.5739677204  13.190603   143484821
Gaia_DR2_5315840722586882048    125.7914739487    -56.704574591   13.943654   342958475
Gaia_DR2_5319488799091321344    126.6056381629    -54.4286670035  13.835814   89322125
Gaia_DR2_5695039571226151296    126.8781732049    -25.9031632505  13.514368   258149883
CRTS_J082802.1+642644           127.0084350018     64.4457872335  13.858149   416539419
Gaia_DR2_5276543833412759552    127.4767189378    -64.5756516654  12.763034   310131576
Gaia_DR2_5216364916321777536    128.8757188471    -76.40544253    13.899269   287954205
Gaia_DR2_5708424162482087040    129.2984184232    -18.6717663472  13.018903   118291586
OW_UMa                          129.35720437958    49.2688066983  11.8377     157262181
CRTS_J084506.2-105127           131.2760658949    -10.8576828853  13.707192   95732359
CRTS_J084912.5-083320           132.3023947939     -8.555600061   13.439805   13480804
OZ_UMa                          132.8112308975     56.3552923327  10.95857    467176582
Gaia_DR2_5652220289166096896    133.2529512156    -25.8909984025  13.173488   2017185
Gaia_DR2_5188570464962270336    133.3061330701    -88.4360665834  13.935264   389002894
[SHM2017]_J133.34968-23.60961   133.349661179     -23.6096114122  13.925132   410127995
CRTS_J085442.7-030002           133.6780761808     -3.000445977   12.846273   62573356
Gaia_DR2_5627741488142027264    134.6023663727    -33.8011117646  13.964688   187095572
Gaia_DR2_5656481347696690048    134.7039492307    -19.9063813842  13.406705   118760852
LQ_Cnc                          135.0094177321     27.6579528924  11.5587635  126321357
Gaia_DR2_5305113096886389888    135.0959393562    -55.5573830349  12.658213   383664004
UY_Hya                          135.1185762715      2.5808776062  13.448298   270456480
Gaia_DR2_5627495987811486976    135.6932332952    -34.0994841266  12.223919   17684688
BPS_BS_16468-0023               136.5002272296     39.466169117   13.639957   16147089
Gaia_DR2_5300052010498265344    136.9154413206    -60.1384047899  13.657748   357200365
TYC_4887-622-1                  137.25031774021    -4.1735193382  10.6298     280799052
ASAS_J091803-3022.6             139.5101561688    -30.3757313651  12.8364     19488784
CRTS_J092031.2+353311           140.1301932566     35.5531812259  13.624393   8767760
DE_Pyx                          140.2520216438    -26.7406106002  12.962715   189061007
Gaia_DR2_5248858577304291328    140.386448052     -64.3194156182  13.35559    359355755
Gaia_DR2_5430176394138497664    141.668207582     -37.7259087943  13.693216   4815960
BPS_BS_16926-0124               143.2117964594     44.6658016607  12.889364   67958443
Gaia_DR2_5250140156884678016    143.420333041     -63.9173460022  13.639247   361009574
Gaia_DR2_5249355797081392128    143.53409998359   -64.5764004719  13.9610     361007626
Gaia_DR2_1071159174265572224    144.5449103244     69.6386263539  13.147235   147576267
CRTS_J094009.4+572734           145.0392979982     57.4594511314  13.81297    328626977
Gaia_DR2_5632788517089188480    145.2958487578    -29.2276398567  12.433728   315099102
BPS_BS_16927-0123               146.1512436737     41.1430027671  12.877185   17204285
Gaia_DR2_5306079911222341888    146.155691785     -56.7999420879  13.709528   442457095
BPS_BS_16935-0022               146.2371275652     47.5085257854  13.899512   393834507
Gaia_DR2_5249800686978521600    146.7536281081    -63.8469973789  13.06813    362941304
Gaia_DR2_5249610952503876864    146.8530595507    -64.0021563499  13.737623   362940749
Gaia_DR2_5205319600467548672    147.1520908426    -75.9088306475  13.591991   453262700
Gaia_DR2_1130548440143288960    147.203974274      76.307011348   12.794079   157769565
Gaia_DR2_5307694509672719872    148.218925311     -55.8469027505  13.727674   469133298
T_Sex                           148.3682528079      2.0572164911  9.7171      275254541
CRTS_J095752.1+582721           149.4671561915     58.4557750837  13.929251   377386833
Gaia_DR2_5256789350372915328    149.687401418     -59.4632677075  12.035355   461863472
Gaia_DR2_5202509386185816704    149.902329174     -78.7385930078  13.073698   394241085
[SHM2017]_J149.96036+75.08274   149.9603271857     75.0827180059  13.419967   142738022
V637_Car                        150.3485595476    -71.2834491198  12.669008   372159427
Gaia_DR2_1066922279223207040    152.8130218992     67.6083869718  13.832476   103656281
Gaia_DR2_5358684533207394304    153.0801665799    -50.1817124695  13.064459   310945979
[SHM2017]_J153.23672+64.18354   153.2368732022     64.1835354856  13.968318   356540020
Cl*_NGC_3201_SAW_V91            153.79717271868   -46.0786856842  13.9519     102060044
CRTS_J102314.4+430648           155.8100464867     43.1133903517  13.027195   392349185
Gaia_DR2_5416395940028944128    156.7701694158    -41.4878013615  13.255919   105766901
Gaia_DR2_5448817651712346624    157.3671031107    -32.3546138809  13.490856   53611094
BT_Ant                          158.010806378     -30.1771330765  11.514353   53696303
Gaia_DR2_5444025602081375232    158.0146522455    -36.1774084966  13.847679   106084676
ASAS_J103246-3423.1             158.1912400272    -34.3855802928  13.406188   53736251
HE_1031-2444                    158.4121033458    -25.0004781254  13.658907   193267828
Gaia_DR2_5392276297047797888    158.4346849446    -41.6975034351  13.946236   106198610
LINEAR_22726300                 158.9646757269     44.5192608477  13.882254   253037959
Gaia_DR2_5364438414984700800    158.9663189593    -49.0692994004  13.792769   303102103
HE_1040-2129                    160.7077348029    -21.7475382534  13.623445   413367521
BH_UMa                          161.4824309647     52.2472960308  10.977686   53450382
Gaia_DR2_3554117190134472064    162.1766759553    -19.640707013   13.529493   408500834
BPS_BS_16945-0079               164.4547747998     35.6693033906  12.516972   165730545
Gaia_DR2_3535736104498358528    164.9093269956    -25.6200554792  12.357762   287217931
CRTS_J110423.6-105817           166.09849687      -10.9716504442  13.318014   211449076
Gaia_DR2_5452527850620225408    166.1684512558    -30.1736352406  13.195085   448536361
Gaia_DR2_5237705646756752768    166.2952415825    -69.1168342928  12.329876   400328627
TYC_6644-1306-1                 166.3413801609    -26.6846578255  11.575762   168382153
LB_252                          166.3556555871     59.6412038264  13.913558   141148663
TYC_6077-1713-1                 167.2312388162    -15.3805631591  12.121772   385232429
Gaia_DR2_5403132565620066304    169.96953993      -32.1947160187  13.018713   57066959
Gaia_DR2_5234537300921901824    171.255477458     -69.2574940474  12.416878   295568144
Gaia_DR2_3546557875895817088    171.5630066609    -17.3174889755  13.415832   901936326
Gaia_DR2_5228123987029332992    171.8037157075    -72.1289172184  13.723567   454541884
Gaia_DR2_5191177510111668736    171.9895660981    -84.3526213092  13.262874   369933816
KX_Leo                          171.997388076      13.3640427374  11.632296   67473852
CRTS_J112837.6-122821           172.1567922766    -12.472791588   13.0067     157702875
Gaia_DR2_3533276050310727296    172.4267469193    -25.8087687538  13.429285   452713873
Gaia_DR2_3545322677660675840    172.8964102105    -19.3481488969  13.142526   434494180
Gaia_DR2_3477154777805660672    173.0366594553    -34.1742643807  13.150532   57530526
Gaia_DR2_3540247228908200320    173.5894682395    -22.880073912   13.850832   437262608
MU_UMa                          173.9028865264     38.7659202918  11.367696   10111251
ASAS_J113701-0600.4             174.2548688034     -6.0067982977  12.4353     185239804
2MASS_J11410378+5223565         175.26576528271    52.3990416784  13.9615     202295336
CRTS_J114948.9-110347           177.4540462874    -11.063447343   13.653967   144190374
UNSW-V_083                      178.8372267956    -35.0773430447  13.48651    142058890
CM_Leo                          179.0592213909     21.25834579    13.38875    156996384
CRTS_J115754.1+505212           179.4756306484     50.8701318412  13.6946945  11941298
CRTS_J115908.1-073640           179.783877645      -7.6113470103  13.70874    152702025
Gaia_DR2_6124900170457747840    180.0057449341    -54.2066557157  12.62094    398545872
Gaia_DR2_6124913055360352640    180.9224154111    -53.7728776543  13.824757   333123367
V1114_Cen                       182.0902557254    -43.0668960236  12.884387   21951957
EL_Hya                          182.4251415018    -34.9573051339  13.116078   448807081
OS_Dra                          183.1263031132     65.5063634994  12.740188   229549619
Cl*_Melotte_111_AV_603          183.4684898234     26.8074395005  13.780339   4744500
TYC_8242-1759-1                 183.9717340843    -51.9578932979  11.995838   429238967
AG_Com                          186.1528096121     24.9862556251  12.83365    284062893
[SHM2017]_J186.20676-27.07084   186.206720998     -27.0708368837  13.966718   443621791
XX_Crv                          186.28959888370   -21.6645591793  11.9342     22442201
Gaia_DR2_5856464336525007616    186.651331071     -68.5829893635  13.872029   286797648
CRTS_J122713.2-151741           186.8052228386    -15.2949482239  12.664043   334992631
CZ_Com                          187.2164171579     25.1114207942  13.776267   393808234
CRTS_J123008.0+490510           187.5334777847     49.0860169079  13.990614   141248412
LINEAR_3791103                  187.7647198503      4.6769677639  13.952277   388925645
Gaia_DR2_1583276716565665024    187.8821003871     62.3664430263  13.403825   445837290
2MASS_J12365108+6709005         189.2127276451     67.1501244135  13.604169   148933404
Gaia_DR2_5856875553893605760    189.5154597565    -67.1875714276  13.92657    327432134
Y_Crv                           189.5434220094    -15.0000444463  11.3100195  181823258
CD-30_10028                     189.5849878118    -31.0464438712  11.424269   131080328
U_Com                           190.0130749785     27.4988680348  11.506532   285118453
LINEAR_7644368                  190.1314742482      8.0385034394  13.648242   390587081
Gaia_DR2_6060917149312345856    191.3097656312    -57.4803689875  13.14067    419576019
Gaia_DR2_6075090266491526912    191.6743921586    -53.1142589591  13.426864   164294286
UNSW-V_443                      192.7564937038    -45.6660978365  13.532921   258385980
CRTS_J125919.2+122947           194.8303192339     12.4964249982  13.472814   88136234
ASAS_J130303+0223.9             195.7646021575      2.3979077151  12.903135   411253827
OW_Dra                          195.8793733221     71.1121783968  9.918239    229536143
BPS_BS_16938-0029               196.2849555302     39.2590981298  13.96297    458449921
OY_Dra                          197.1743487595     65.666670679   12.052021   142383896
IS_Com                          198.6619792174     27.9413100791  13.507761   359187531
RV_Com                          199.472497151      18.6724974243  13.745838   424734225
Gaia_DR2_5858011448139300096    199.5028561249    -65.6342216368  13.629601   443571662
Gaia_DR2_6080968564890311424    199.5631848401    -50.1938970075  13.942951   245341156
[FVM2015]_5                     200.79303891630   -45.5969494778  13.9437     363881173
LINEAR_9193259                  201.2310533219     64.5544572158  13.906246   355897500
SX_UMa                          201.5555549834     56.2569642565  10.5610285  284757524
BT_Cen                          201.7892016557    -53.9859257004  13.659541   457050620
VW_CVn                          202.4255114174     28.8801806269  11.433126   368112224
BPS_BS_16924-0010               202.7016258598     33.8982517515  13.512659   321424761
EQ_Cen                          203.0730698532    -52.5384267398  13.403973   260999972
BU_Com                          203.8223887774     20.5134752096  13.6696415  207386303
UCAC4_539-052988                204.7743368657     17.7953974389  13.452944   171732623
CD-72_920                       205.1412719559    -73.5622528803  10.067126   395181648
CRTS_J134226.1+404932           205.6090900318     40.825662864   13.908255   22902654
Gaia_DR2_5871962124727958144    205.6912048265    -57.1396015425  13.747786   453633638
Gaia_DR2_5871968515639701760    205.8480825805    -57.0816678764  13.966624   453694986
Gaia_DR2_5839907890409014528    206.0486789519    -72.2020043161  13.523294   395396495
ST_CVn                          209.3918273771     29.8579264884  11.0296335  357386910
BG_Boo                          210.1209549735     25.095540584   13.202075   28170527
Gaia_DR2_5847289358661569280    210.5653221256    -68.4051382066  13.459501   448444535
Gaia_DR2_1660093885986911744    211.0341852815     59.7574936872  12.184625   441663334
Gaia_DR2_6095750227414522752    212.2458232145    -46.9907649739  13.816206   242303761
Gaia_DR2_6095733283760234496    212.2959365878    -47.1818081213  11.7863     242304187
Gaia_DR2_5852498157593417216    213.22596578898   -66.0398776372  12.9580     448761127
Gaia_DR2_5850923656927072256    213.2888664988    -66.6121704937  13.691491   448765935
TYC_9427-2294-1                 213.5384908725    -76.7000295704  11.294658   396537777
IP_Boo                          213.7391132593     39.3232750181  13.960957   27349982
Gaia_DR2_5786894009555796096    213.8887323569    -76.7954641994  13.616891   396541168
TV_Boo                          214.1523983999     42.3597749076  10.730958   168709463
ROTSE1_J142208.40+335321.3      215.5380262728     33.8908326731  13.644193   232532102
Gaia_DR2_1255847307774827264    215.7693469633     25.2745032528  13.319794   156646477
Gaia_DR2_5796580019805275520    216.5689950726    -73.4111443759  13.1416025  401617832
Gaia_DR2_5772530947421383808    218.552850802     -82.0936150612  12.042524   262873229
CRTS_J143934.6+382429           219.8942635221     38.4081132244  13.6496315  68036197
[SHM2017]_J221.72190+61.16205   221.7219496833     61.1620264007  13.419481   316420664
DD_Boo                          222.8335625631     23.541669169   12.354535   311135713
[SHM2017]_J224.71968+80.87942   224.7196604128     80.8794492439  13.954338   288239755
PQ_Aps                          224.7875873628    -82.1864910126  13.773353   406801826
Gaia_DR2_5800115362021783424    225.8092338016    -68.8193769202  12.944152   260831250
HU_Boo                          226.8811822938     25.0519286343  13.986355   229901989
Gaia_DR2_5798633976253265280    227.043788706     -70.7058093862  13.414261   261519320
Gaia_DR2_5876554406828380928    227.398699262     -59.598485762   13.755547   40198368
PY_Dra                          227.9552427898     58.616953746   12.889316   165626327
CRTS_J151307.9+341427           228.2831773924     34.2409683118  13.601008   67857676
GK_Aps                          228.5187872116    -79.5222393387  13.630168   406935727
ZZ_Aps                          229.2549766109    -77.9331190377  13.487818   403320839
PQ_Boo                          229.2632533018     53.5410934421  12.38956    309850209
CRTS_J151729.2+481131           229.3719083681     48.1918167858  13.550349   193948836
CU_Boo                          230.5902328556     52.4785838269  12.551432   283857988
CRTS_J152533.2+465746           231.3884185121     46.962701919   12.912805   155948506
QV_Dra                          231.5488441744     54.3828912819  12.34422    165735253
CRTS_J153119.1+423058           232.829939888      42.5160222104  13.134895   116482529
ROTSE1_J153139.12+332356.0      232.9155492549     33.4014216632  13.173034   16884109
LINEAR_14580013                 233.606018252      25.0889804675  13.247338   274944709
Gaia_DR2_6002776795491584768    233.7101649721    -41.1572773867  12.946321   170981354
Gaia_DR2_5987513237648839808    234.3486674459    -45.3641862627  13.76747    290337071
Gaia_DR2_5987024504732617984    234.9868586781    -47.2802110987  13.926026   1160601524
ROTSE1_J154325.44+390744.7      235.8558689262     39.1281105783  12.705492   321588844
LINEAR_15498962                 236.1715943621     48.1140302766  13.806538   444065285
Gaia_DR2_5827299034698089984    236.2080400785    -61.8102859541  13.991171   424138882
V336_Dra                        236.2928341023     56.3658240334  13.2054615  161721264
CRTS_J154849.4+370609           237.2061859249     37.1024910396  13.304234   29265338
Gaia_DR2_6015260684865017728    237.6854472476    -32.829626105   13.432285   442641208
V1142_Her                       239.0026555868     49.7988135583  12.369146   310167079
CRTS_J155656.3+170619           239.2346290085     17.1051307067  13.087896   393633011
Gaia_DR2_5833146581147854592    239.2879254025    -59.7006503398  13.793724   91259749
ROTSE1_J155733.60+283225.5      239.3903607851     28.5403175035  13.328012   355999577
GSC_09446-00162                 240.3518247211    -77.0622908523  13.574577   426263262
LS_Her                          240.51578096835    17.4806951802  10.6471     105769104
ROTSE1_J160345.40+295341.0      240.9471976591     29.8943580009  13.719083   236318184
CRTS_J160507.1+254500           241.2801346754     25.7499469641  13.418294   236320333
ROTSE1_J160548.08+350458.1      241.4502938188     35.0827481009  13.491933   17379561
HD_144141                       241.5496626467    -43.3191240259  10.3547535  161888379
CRTS_J160742.5+170105           241.9274215561     17.0179886453  13.373835   172747815
ASAS_J160906+2125.2             242.2772586476     21.4209313835  12.399349   103867891
Gaia_DR2_5932374825539208704    242.3847801657    -55.5409645669  12.799659   206863123
Gaia_DR2_6035882815722627328    242.9647643299    -32.2482045257  12.620808   95346062
HO_Aps                          243.0372753251    -76.8704482309  13.721921   426410801
ROTSE1_J161226.41+323225.5      243.1097261965     32.5404980767  13.616605   17490722
[YWW2015]_SK26_445              243.199396903      39.930519117   13.526758   286212387
LINEAR_16767477                 243.5185798044     53.3737948676  13.902302   162554762
Gaia_DR2_6035428098949718912    243.5485015574    -33.6354498521  13.556716   95795647
Gaia_DR2_5806700096624010368    244.1126754503    -71.9792844292  13.313651   361718029
TYC_3877-2198-1                 244.1280740117     54.389509154   11.238784   207433522
RV_CrB                          244.8575994557     29.7131172426  11.083883   236392102
VZ_Dra                          245.2738916728     58.4508699824  12.447384   207463256
[YWW2015]_SJ33_6039             246.3469856466     16.1210320626  13.963716   149785315
CRTS_J162610.9+232946           246.5457062038     23.4962765832  13.914736   383576900
Gaia_DR2_5821668744857325568    246.8012417276    -66.3390509818  13.531321   362631333
ROTSE1_J162932.61+210139.8      247.3866356845     21.02718219    13.283734   347538378
ROTSE1_J163106.63+323841.6      247.7812227786     32.6472044788  12.274817   8580262
VY_Nor                          247.887995177     -53.9733000093  12.493475   17115982
OS_Nor                          247.9793515653    -58.0551756831  13.758255   221435095
LINEAR_18412966                 247.995313335      38.7606998161  13.725659   257091152
GV_Her                          248.7282178955     35.2640819741  13.752977   8672604
NSVS_2852763                    249.0284517266     65.331125269   12.933141   198238093
Gaia_DR2_5829926008466725248    249.8976354898    -62.9764058374  13.210339   403046187
Gaia_DR2_5775632296065290496    250.3970378134    -79.7087175046  13.720629   384424063
Gaia_DR2_5807743739318986752    250.595120199     -71.2332337038  13.826161   363800985
LINEAR_18998051                 251.3638267511     17.2446967271  13.647025   392463002
Gaia_DR2_5926742027381177600    251.6992795666    -60.2620445336  13.744422   447346497
ROTSE1_J164729.04+150825.3      251.8708329603     15.1396080064  12.549981   377434320
Gaia_DR2_1650042086261498880    252.2068213454     69.8579897948  12.390824   230131487
V668_Ara                        252.5146078196    -62.6755753456  13.580941   447454397
CRTS_J165055.4+244654           252.7310030027     24.7817683625  13.5500345  258243769
Gaia_DR2_6032708590061032832    253.0819739737    -28.8353696078  12.763828   15408574
CRTS_J165256.5+262720           253.2357913212     26.4554725989  13.761983   458549336
CRTS_J165435.7+655131           253.6487745092     65.8585023733  13.873521   287150872
CRTS_J165523.7+573029           253.8487664951     57.508119745   13.343211   199710599
V862_Her                        254.0147193864     40.1503457852  12.400979   72840115
V702_Ara                        254.0794567463    -56.9084920924  13.657524   379904782
Gaia_DR2_5936636429485883008    254.2559475652    -51.2433831303  13.901583   348031892
MX_Oph                          254.6095895709    -29.3536405042  13.076435   18039482
CRTS_J165930.9+650919           254.8789715007     65.1553174596  13.115988   459969779
ROTSE1_J170023.90+142327.0      255.098494011      14.3916348484  12.8075     141951671
Gaia_DR2_5917521179286798592    255.2196729431    -56.1227617521  13.312037   171739426
SDSS_J170054.97+165315.7        255.2291567509     16.8874664813  13.789727   141981148
Gaia_DR2_5816699502037334912    255.5615193884    -65.3972470704  13.933761   447752618
Gaia_DR2_5816529180831147264    256.7918301787    -65.2372088883  12.723791   303287739
V718_Her                        256.9190452689     46.4832976343  13.558234   219079559
Gaia_DR2_5811144597502381696    257.2865075499    -69.4178386182  13.197131   301548218
ROTSE1_J170958.08+271437.0      257.49519779750    27.2416514081  12.0023     257399076
Gaia_DR2_5814712478376751616    258.0159336321    -67.7985737494  13.5675745  380399000
Gaia_DR2_5950600639456428416    259.1746551613    -48.2072374587  13.853282   260678208
CRTS_J171806.3+134713           259.5265967347     13.787202949   13.261425   165504565
UCAC4_156-193745                259.6887357204    -58.9734435223  13.087469   367140002
V732_Her                        260.0784904005     44.3241937216  13.120195   460002840
ROTSE1_J172352.80+330822.8      260.9697901293     33.1396982324  12.146473   9828388
ROTSE1_J172356.74+174418.4      260.9863076497     17.7388393452  12.206567   393827104
Gaia_DR2_5910152114891717632    261.4144966678    -63.8986964705  13.946628   305082332
ER_Ara                          261.9666897137    -62.0649596306  13.947792   305327360
EZ_Ara                          262.3823635273    -55.8052709895  12.676967   360329382
ROTSE1_J173120.04+242708.5      262.8342338279     24.452862497   12.62769    321764290
Gaia_DR2_5813834002943702784    263.2100560845    -64.7438485359  13.27478    305838225
Gaia_DR2_5773692104717599488    263.2311649714    -83.5469297025  13.423788   384845985
ROTSE1_J173258.07+473315.2      263.2428912844     47.5547327279  13.268303   270319372
Gaia_DR2_5813783940803913472    263.5152048495    -64.9005752976  13.903354   305841957
Gaia_DR2_5946414661230412928    264.078539813     -50.2022188307  13.34037    304312276
Gaia_DR2_5919517205182831744    264.3682585832    -56.5119599626  13.7965555  74053129
CRTS_J173837.7+370502           264.657398107      37.0837733568  13.847074   157447222
Gaia_DR2_5810033575359981568    264.7001391281    -70.7260405534  13.332747   294149662
NR_Her                          265.1274201602     27.8492028918  13.662285   462677820
Gaia_DR2_5810123597875054720    265.379659654     -70.1765780758  12.865159   294301006
ROTSE1_J174134.61+411059.7      265.3940444067     41.1830144314  12.248413   157523265
Gaia_DR2_1439840098963073152    265.551536466      63.5672672502  13.013304   219797022
Gaia_DR2_4500250587971008256    265.8585742002     13.6518374662  12.623497   43906823
LN_Aps                          265.9824389331    -78.4795839408  13.076945   276646712
CRTS_J174939.9+455748           267.4165361508     45.96332101    13.709577   193681857
Gaia_DR2_5945769419688651776    267.4729220472    -50.6146286758  13.228674   364060786
Gaia_DR2_5811974110305552768    267.8196908547    -68.7186295762  13.827611   294833487
UX_Pav                          267.9381528808    -61.883362011   13.7389765  307322309
EV_Aps                          267.9650321225    -77.6819089791  12.425042   343342729
V1305_Her                       268.2044517189     24.7544321077  12.107199   308361507
[SHM2017]_J268.60715+17.21543   268.6071022924     17.2153972284  13.944373   44531292
Gaia_DR2_1706839592777809408    268.7662571973     80.7887759996  13.378384   288408138
Gaia_DR2_5810253924362115328    269.7650007399    -70.1701144035  13.26218    295126158
NSV_9934                        270.0102910342    -50.1956365406  13.6654825  381607617
CRTS_J180032.5+393224           270.1358581847     39.5399699317  13.72322    159977765
ROTSE1_J180057.01+473820.5      270.2375232049     47.6392193728  12.346624   193878729
ROTSE1_J180139.87+480936.9      270.4170284592     48.1612794696  12.973061   233505155
Gaia_DR2_6707371467489339776    270.7116654173    -47.8421475316  13.8703785  63177509
CM_Pav                          271.5545908733    -57.2334339338  13.813804   118053895
ROTSE1_J180710.00+404757.6      271.7922312232     40.799720933   12.828613   75835508
Gaia_DR2_6629414104512602496    272.0354721524    -65.4562376592  12.918458   303536846
V1330_Her                       272.3402767532     36.7545496943  11.64597    75961510
Gaia_DR2_4498165948285651968    272.3647663994     14.42774271    12.879851   150310015
GSC_02626-00896                 272.3763203675     32.75382255    12.595208   180760044
MP_Her                          272.5636338643     31.4190969611  13.653001   180764115
Gaia_DR2_6630848344409827840    272.5992052772    -63.3330658827  11.977426   303702893
Gaia_DR2_6724366554320167296    272.7620263665    -42.2670308662  13.93617    87067886
Gaia_DR2_6432613377249456512    273.0305110821    -69.1919452928  13.737324   407769903
Gaia_DR2_4585884882871023872    273.6973509175     26.6171884944  13.077669   84713594
CRTS_J181448.2+471003           273.7007907604     47.1675072859  13.813008   416106288
TYC_2634-567-1                  274.1208477646     36.7487237844  12.408311   76305643
CRTS_J181752.2+323503           274.4677705529     32.5843148121  13.917705   23122242
CRTS_J181757.8+333702           274.4910760429     33.6175906446  13.765412   23123460
Gaia_DR2_6649104364898971264    274.5456095962    -56.4519488524  13.99753    118980347
Gaia_DR2_4497658759888091520    274.8504216369     14.6274103152  13.260199   157431956
Gaia_DR2_6629857001538634752    274.8909050312    -63.5846133297  13.707151   365725654
CRTS_J182009.1+531731           275.0382696411     53.2924934748  13.589108   21151549
[SHM2017]_J275.04196+23.94623   275.0419407777     23.9462113085  13.99044    423188225
Gaia_DR2_6724614803424884864    275.0626972394    -42.0866941957  13.959707   89053268
CRTS_J182243.2+443232           275.6799575397     44.5423154315  13.089604   7898907
Gaia_DR2_4522549096105005184    275.883963883      16.9411638199  13.9735565  157101387
Gaia_DR2_6728042634012275584    276.1327637448    -37.0819206     13.893236   60091099
V462_Lyr                        277.1536834522     38.0561751795  13.759387   289023526
ROTSE1_J182911.97+280808.3      277.3013340865     28.1332307707  13.005385   423257003
IY_Lyr                          277.419860937      31.0001481776  13.541209   24262188
Gaia_DR2_6419683253645781376    278.5845170768    -70.8345793393  13.193429   292294343
Gaia_DR2_6723533532500534656    279.0777293086    -40.2837642175  13.615711   314949472
Gaia_DR2_2094345011244472832    279.2366391906     34.0992389914  13.926098   27976637
Gaia_DR2_4511823325816332544    279.2878756902     17.060500845   13.676511   150852723
GSC_08753-00578                 279.4194865503    -57.4609128419  13.787705   120061619
2MASS_J18374712+3456456         279.4463337156     34.9460503297  13.261586   28066855
LQ_Lyr                          279.6237827602     39.5011249758  13.537559   157650760
[SHM2017]_J279.65627+26.39507   279.6562470052     26.3950293521  13.712171   322956594
LR_Lyr                          279.7262071325     40.4138998404  13.776885   157694661
ASAS_J183959+2128.8             279.9965897461     21.4801993282  12.72679    346060357
ROTSE1_J184234.00+420947.9      280.6413678298     42.1634640238  12.813715   123200174
[SHM2017]_J280.68767+58.39747   280.6876403337     58.3974701102  13.949931   392571536
Gaia_DR2_6636123290102674944    280.8446777278    -59.3533246225  13.618652   120340244
2MASS_J18433228-7113465         280.8843347528    -71.2295738905  12.962923   292407319
Gaia_DR2_4530721594240986240    280.9310288882     20.2560402139  12.658667   347799445
[SHM2017]_J281.05377+24.27413   281.0537753845     24.2741239     13.819531   317732142
[SHM2017]_J281.12439+66.86821   281.1243587465     66.8682107195  13.801719   229760909
V672_Her                        281.2248935564     13.6876293222  13.794091   73365227
Gaia_DR2_6632723119111808128    281.4618980464    -61.211499463   12.892077   464384544
Gaia_DR2_6347214790152774144    281.702963403     -83.3630012366  13.648786   277128123
Gaia_DR2_6650434018055774592    281.7250992619    -54.6555841854  13.046638   456564158
HL_Lyr                          281.8183432506     38.8558132374  13.45983    336326947
[SHM2017]_J282.01563+31.27098   282.0156328623     31.270976641   13.937144   425710868
[SHM2017]_J282.06827+62.45832   282.0682979364     62.4583051904  13.735388   233571347
Gaia_DR2_4530896725827767936    282.0779630514     21.2036266735  12.524489   348512746
AQ_Tel                          282.3214809421    -51.6015811966  13.330983   292214907
Gaia_DR2_6632858255963364736    282.5320304833    -60.5962816087  12.312382   464443410
Gaia_DR2_4518659638136993024    282.6126736031     19.5243095173  12.449353   278386566
Gaia_DR2_6345610499608144640    282.6646648732    -86.541594126   13.693618   451603976
[SHM2017]_J282.73886+33.03080   282.7388633302     33.0307717234  13.699342   28679565
Gaia_DR2_6662321491096881152    283.1194173223    -48.2061989707  13.965844   406091564
Gaia_DR2_6632010562559570816    283.1888620096    -61.3927518599  13.765223   375233127
Gaia_DR2_6650345266850803328    283.3266489974    -54.4894699707  13.259156   379242634
[SHM2017]_J283.71591+55.44619   283.7158395724     55.4461651876  13.958198   236818091
Gaia_DR2_6419974903402786944    284.5948872647    -71.6444261412  12.560877   382036315
NSVS_8252976                    284.8602497168     36.610725941   12.8320875  120359598
Gaia_DR2_2092889154772199168    284.9514704246     36.1800009151  12.624741   120361450
[SHM2017]_J285.32992+67.89109   285.3299085093     67.8910853824  13.71907    229799757
MT_Tel                          285.5502932401    -46.6538569827  8.70753     143765469
Gaia_DR2_6711249036977623808    285.8655511081    -45.1687452954  13.748578   143802718
ROTSE1_J190350.47+460144.8      285.9604746612     46.0288731812  12.986737   158112244
V411_Lyr                        286.6147544383     34.6722059293  13.577643   42443652
Gaia_DR2_6433591633360632320    286.7097558051    -67.9193262143  13.443477   382197920
BPS_CS_22891-0008               286.8046418929    -61.6274551289  13.6646385  464588501
Gaia_DR2_2035629990821286272    287.014550721      24.7937028412  13.753386   420226161
KIC_5520878                     287.5982096232     40.7679123485  13.679546   121329712
BPS_CS_22947-0100               288.5185805723    -48.6665097971  13.292659   158300150
Gaia_DR2_6661646322237901056    288.7804893384    -47.8184773737  13.533952   61694971
NSVS_3117163                    289.3952456846     66.1441210323  12.530706   258955620
V420_Dra                        289.5385084816     65.5882332919  12.096024   229962923
Gaia_DR2_2302646973726916480    289.6050618526     83.9747746228  13.798481   406517803
[SHM2017]_J290.96109+79.07027   290.9612325495     79.0703170112  13.410244   235928069
TYC_2666-38-1                   291.5481919661     36.0501358455  12.010071   137310183
TYC_9317-1439-1                 291.6612840303    -74.6435662202  12.116217   340778203
[SHM2017]_J292.15517+47.16122   292.1551572924     47.1611844271  13.68035    63130787
V791_Cyg                        292.2115160308     31.9115682088  12.986717   21701942
Gaia_DR2_6640222746188019200    292.2821699303    -55.7549593292  12.739619   319767176
Gaia_DR2_6713367039969545216    292.3946193879    -41.769986962   13.617148   469777095
Gaia_DR2_2019766649414155904    292.7895341702     23.8684515401  13.405268   371285920
V882_Cyg                        292.9710498939     29.4287022121  13.180008   284683078
Gaia_DR2_2024513344187400576    293.1475976781     25.3999336204  12.822909   351073021
Gaia_DR2_6646368672590282880    293.5269961328    -51.4684657668  13.4239235  424919155
ASAS_J193538-7409.9             293.9082515143    -74.1654749957  12.375064   340900156
Gaia_DR2_6446770929482944768    293.9821999879    -58.7141919181  13.470148   320173586
Gaia_DR2_6744717346294093952    294.0445385835    -33.8712101062  12.811649   113678747
Gaia_DR2_6442137381324589952    294.2173216945    -62.3578756464  13.55941    339255808
V939_Cyg                        294.6014446644     56.5402687408  11.551856   424721218
V2369_Cyg                       294.9625741571     38.3521634351  10.570303   138887802
Gaia_DR2_2138783216789177600    295.46778667448    55.6020556993  13.9898     400432985
Gaia_DR2_6362479756756871168    295.6042771097    -79.4426429432  13.532444   346635780
Gaia_DR2_6366270838490385792    296.0730190528    -76.4953518769  13.300958   466689208
Gaia_DR2_6688905964268214784    296.3365795195    -41.2369655226  13.925154   299805790
V1643_Sgr                       296.4498616764    -40.9385940614  11.782421   299891213
KIC_8832417                     296.7262956606     45.0806333831  12.5940075  272605775
Gaia_DR2_2086788441491218176    296.74168983335    48.7055517459  12.1088     27915323
[SHM2017]_J296.89770+71.59565   296.8977541098     71.5956736245  13.772391   258390146
Gaia_DR2_6691697693010545536    297.2499261338    -37.796776435   13.980103   300078568
BPS_CS_22896-0174               297.4995236628    -55.5663580438  13.437593   320664912
LV_Pav                          297.6937314143    -58.5388318769  13.200399   320689626
Gaia_DR2_6670234362744680704    297.9222026066    -49.2044700257  13.174776   166346277
MV_Tel                          298.0093388936    -56.4395349605  13.600691   320780559
Gaia_DR2_6685214766293790720    298.6155751686    -43.4795601211  13.581835   80206154
Gaia_DR2_6422487665428438528    298.7174036732    -71.125823381   13.356004   396169795
Gaia_DR2_2251757108828618496    299.5879553484     71.7471630861  13.453848   417699522
NSV_12644                       300.078144638     -46.7107307168  13.021846   128792927
HAT_199-37680                   300.1105031686     40.2166606348  12.375537   39894585
GSC_04450-00308                 300.4771967138     70.2084579014  12.604026   360020480
TYC_8776-1214-1                 301.1310340135    -53.8719025393  10.779201   101433435
Gaia_DR2_6363336791711203712    301.8277828227    -77.0141534397  13.710077   396246270
Gaia_DR2_6666295778952463104    301.9746038567    -50.9649074649  13.923437   101545247
Gaia_DR2_2089300658056315776    302.1361662576     52.9588098225  12.884088   294468469
Gaia_DR2_2074525352104578176    302.4863466207     40.977153294   13.477985   1970568262
Gaia_DR2_1830560970489010048    302.7888155792     23.6564192063  13.238656   278106863
Gaia_DR2_6666120819163954688    303.0564486318    -51.3265272855  13.788075   101694822
HD_331986                       303.1734001985     32.2117579497  10.6465     275957405
Gaia_DR2_1830388793830266112    304.1524583488     23.4173384014  13.112055   304600638
Gaia_DR2_2084691539677938816    304.9423627022     49.0902640668  12.98573    351927925
[SHM2017]_J305.91700+20.42275   305.9169942841     20.4227361597  13.847477   219562044
Gaia_DR2_6373035858655851648    306.6670211981    -73.538885221   13.802761   331678949
[SHM2017]_J306.93762+27.03009   306.9376146584     27.0300578551  13.430564   436312358
Gaia_DR2_1855841835175219840    308.2935301108     25.8174636705  13.964448   406424761
Gaia_DR2_6426364302909544960    308.567545697     -65.4653758368  13.806221   351472819
[SHM2017]_J308.59748+21.80372   308.5974767261     21.8037014276  13.563952   417495028
Gaia_DR2_1819177142469778688    308.7567646758     22.8982785421  13.994024   314298670
Gaia_DR2_6793450484774140032    309.1773648366    -31.2899844812  12.850518   441329112
Gaia_DR2_6349883747252835584    309.486239767     -79.8098865902  13.935607   318179088
Gaia_DR2_2184069386322546944    309.5786890953     56.1864737262  12.8761215  276918822
[SHM2017]_J310.54760-27.36055   310.5476222947    -27.3605994475  13.450787   212354549
Gaia_DR2_6798981440579223296    310.8708038001    -27.2535712962  13.111927   269883988
[SHM2017]_J311.65356-28.74064   311.6535643689    -28.7406605043  13.097186   269998416
V337_Pav                        312.0267354996    -62.0800326161  12.934161   341002947
NSV_13302                       312.2120214813    -40.6493286075  13.512662   389426498
V507_Vul                        312.4410717144     24.2124997136  11.258814   282759645
Gaia_DR2_1857798931508188928    312.614926352      28.0885753308  13.121585   286458094
Gaia_DR2_6777983001871556096    312.6519513583    -37.7015704231  13.946129   389471668
BPS_CS_30314-0098               312.7125835563    -32.7068388772  12.957877   89261508
Gaia_DR2_6800564393726439552    314.6893525133    -28.9717993527  12.343393   29577927
Gaia_DR2_1844337262749036928    315.0374868114     25.5642381912  12.940142   126092590
[DP70]_51                       315.9280612156    -40.3913495606  13.737849   115044961
Gaia_DR2_6781263223013845632    316.5419979501    -31.8762439189  13.9597645  92709025
TYC_2185-407-1                  316.9412064065     28.691097873   11.8237     126886024
Gaia_DR2_6581729900118508928    317.1123033447    -40.9215503687  13.864973   115152359
Gaia_DR2_6463846001464681984    317.17152464      -55.151578442   13.110637   231630329
Gaia_DR2_6456910866231975040    317.3058721961    -56.9687586378  13.979297   220377402
Gaia_DR2_6478944873093788032    317.6619107368    -48.8954970567  13.389231   79223351
GSC_08805-00255                 317.8971680276    -58.8374222999  13.98965    231637076
Gaia_DR2_6478529154619236608    318.0535159276    -50.213941543   13.5107355  79247652
Gaia_DR2_6787800747352780032    318.43707656945   -30.1775826948  13.8354     92980015
Gaia_DR2_6803297294298848768    319.8535561238    -25.2666274698  12.856251   290165691
Gaia_DR2_6466961708179265536    320.4979435764    -49.8747695922  12.689642   79406933
Gaia_DR2_6789619030347382144    320.5849574343    -28.315811268   13.60119    302336629
TYC_7473-854-1                  320.8806555199    -30.4158793685  12.060091   211379760
Gaia_DR2_6577067249261714048    320.9757463012    -43.6560066137  13.79948    389657596
Gaia_DR2_6451993540994764544    321.53694278      -61.4966822995  13.895874   265470223
GSC_07992-00187                 322.5501426175    -44.2557341721  13.74703    147164168
[SHM2017]_J322.73037-30.06177   322.7303971114    -30.0617977483  13.196807   89397032
Gaia_DR2_6466792761346250368    323.1171025762    -49.7653810928  13.938463   139728539
NSVS_1357113                    323.5180246332     69.1730759308  12.319985   321913004
ASAS_J213502-2053.8             323.7560283423    -20.8968458294  12.097524   441017722
[SHM2017]_J323.84302-22.01232   323.8430441462    -22.0123458213  13.165055   441020592
Gaia_DR2_6372211362375497984    324.3877542847    -71.1045688555  12.930046   419736309
Gaia_DR2_6403689658725674240    324.5122680892    -62.1794506911  13.924425   403122332
BPS_CS_29493-0012               325.3347033772    -29.8947699442  13.892527   204418775
Gaia_DR2_6370540001622379392    325.51833216926   -73.9014841607  13.8691     352543786
YZ_PsA                          325.5259409541    -25.4748442607  11.279931   209394970
Gaia_DR2_6565157304950101632    325.6788486131    -45.8415834187  13.257605   147332983
Gaia_DR2_6397136431983684224    325.9278840343    -67.9759027534  13.816037   327592735
Gaia_DR2_1977655079141510272    326.2637765359     46.9750325661  13.245233   240609227
SBV_1337                        327.5218998909    -60.1487366883  13.8996     406322364
TYC_3612-2367-1                 328.2048505733     49.275609955   11.6775675  384528810
Gaia_DR2_6572659891262738688    329.3491302178    -40.3080801414  13.187799   197687259
BV_Aqr                          330.72498406423   -21.5256831485  10.5920     206460831
Gaia_DR2_6397783494576638592    331.0990989219    -67.3358629996  13.241067   327709390
Gaia_DR2_6408810599771274496    331.3385130317    -61.9380815235  13.3491745  403267636
Gaia_DR2_6558066176505330304    331.4481641551    -50.7905832227  12.544423   143851893
Gaia_DR2_2005340708908381696    331.6717909237     53.8447046694  13.663897   326110091
Gaia_DR2_6399059718338906496    331.7691320408    -66.1372193694  13.6595     327723677
DE_Lac                          332.5323465599     40.9195805444  9.764321    119486942
ASAS_J221039-5049.8             332.6632468816    -50.8296554311  12.394308   143923654
Gaia_DR2_6569911421430372224    332.8943814655    -42.3731499825  12.960701   88247515
Gaia_DR2_6611919706276933376    332.912312845     -33.7135859055  12.644588   97410693
Gaia_DR2_1955254694385844096    333.0114682503     38.3447720367  13.335946   119657477
Gaia_DR2_1895810010547214592    333.5326452486     31.2186027741  13.909889   2003070156
Gaia_DR2_1905383320850421248    333.8193381349     34.0643099684  13.785931   239639920
Gaia_DR2_6398024596860513280    334.4063816911    -67.0679187781  12.640508   430852421
Gaia_DR2_1986546932754017536    337.3948757542     47.1381368433  12.767035   261460040
Gaia_DR2_6357526388154049280    338.04982297733   -75.6401102153  13.4543     200122134
Gaia_DR2_6600185988767577984    338.1239921032    -34.642371336   13.609152   287148391
Gaia_DR2_6404892558804402944    339.0372556952    -63.1025462064  13.3938     253926575
GSC_02739-00538                 339.5927383035     32.648460798   13.437657   394086064
RZ_Cep                          339.805842602      64.8593240364  8.818882    115740702
GSC_03621-00004                 341.8662546928     45.8917070743  12.640445   154103920
Gaia_DR2_1988765266184055936    341.871159613      49.934654873   13.601861   66783321
Gaia_DR2_1985008784705347456    342.5973116368     47.3835122772  12.312075   154348543
TYC_8830-797-1                  343.494197171     -58.5746733037  11.677263   220486712
Gaia_DR2_1995460669222051200    346.2551718905     52.8267786338  12.794969   252630708
Gaia_DR2_6490249227018506496    346.5166085819    -60.5346498888  13.575913   237330035
Gaia_DR2_1931877565349769856    346.5846187156     43.6793734045  13.906529   173208203
2MASS_J23072327-7649082         346.8474254221    -76.8189709019  12.792311   392815475
Gaia_DR2_6344215906546892672    347.0627104861    -84.0651164909  12.888039   321152769
Gaia_DR2_6527714432898901248    348.5483101164    -46.8154944475  12.840581   139322427
BPS_CS_29513-0017               349.82114626      -37.6800559128  13.667331   175405351
Gaia_DR2_6548963422816983040    350.7027979912    -38.9482401014  13.594899   175475244
Gaia_DR2_1937103028720953984    350.8274641593     44.724300237   13.86233    428040723
EP_Gru                          350.9892575318    -53.303045931   12.418071   469933617
2MASS_J23252115-6750059         351.33821199      -67.8349435088  12.882385   394632635
Gaia_DR2_6486620426328002432    351.74272887946   -63.6164461320  13.39471    235004684
CD-49_14185                     353.6927060401    -48.9054567871  10.964173   206311113
HE_2337-5017                    355.0039250622    -50.0219135747  13.745998   206351854
HE_2341-4226                    356.1232110668    -42.1722508351  13.387676   144335636
Gaia_DR2_6487796418438249344    356.3056065347    -62.0493368882  13.107938   350223693
HE_2343-5658                    356.6006967863    -56.6995304554  13.978605   316937741
CRTS_J234704.3-164059           356.7681168102    -16.6833730317  13.424197   2762734
Gaia_DR2_6353007051766744576    356.8196036101    -78.705335371   13.577501   325470937
Gaia_DR2_6495201908424362752    357.0483660628    -56.8625967473  13.5893545  316969370
Gaia_DR2_6379606226611647744    357.9100312589    -73.5729282301  12.3929     273606132
CRTS_J235343.4+412433           358.431070468      41.4093831918  13.707434   369662230

==> supplement_material-final/tab-2.txt <==
2MASS_J00120716-5523075         3   3.19373  0.0971  0.216  0.052  3.042    -0.394  Bl,f_{68},f_{61},blend?
2MASS_J02253626-5519227         2   2.58304  0.1037  0.091  0.071  3.798     1.025  f_{68},f_{61},f_{63}
2MASS_J03132028-1726447         1   3.80346  0.0974  0.166  0.036  3.035    -0.267  -
2MASS_J03354606-2902102         1   3.60580  0.0999  0.215  0.067  3.025    -0.487  f_{61}
2MASS_J04274606-6202513         12  3.39956  0.1161  0.199  0.050  3.014    -0.439  -
2MASS_J11410378+5223565         2   2.98412  0.1012  0.086  0.069  3.303     1.054  f_{61},f_{63}
2MASS_J12365108+6709005         4   3.43214  0.1160  0.233  0.061  3.100    -0.372  -
2MASS_J18374712+3456456         1   3.41104  0.1371  0.223  0.093  2.762    -0.768  f_{61}
2MASS_J18433228-7113465         1   2.66760  0.1310  0.099  0.070  3.463     0.888  f_{61},f_{63}
2MASS_J23072327-7649082         2   3.27922  0.0901  0.104  0.023  3.027    -0.067  Bl,f_{68}
2MASS_J23252115-6750059         1   2.86011  0.1526  0.282  0.103  2.882    -0.955  f_{60},f_{62}?
AG_Com                          1   3.10151  0.1364  0.187  0.090  3.064    -0.312  f_{61}
AM_Tuc                          2   2.46451  0.1034  0.086  0.068  3.946     1.393  f_{61},f_{63}
AO_Tuc                          2   3.00096  0.1039  0.110  0.059  3.413     0.750  f_{68}
AQ_Tel                          1   3.11737  0.1146  0.233  0.048  2.826    -0.675  -
ASAS_J014312-2342.5             1   3.25588  0.1348  0.178  0.078  3.239    -0.132  -
ASAS_J052840-5316.2             7   2.71941  0.1078  0.068  0.066  3.590     1.273  f_{61},f_{68},f_{60},f_{63}
ASAS_J053628-3837.0             2   2.69243  0.1056  0.059  0.068  3.592     1.421  f_{61},f_{60},f_{63}
ASAS_J054843-1627.0             1   2.65497  0.1309  0.135  0.091  3.453     0.572  f_{61},f_{62}?
ASAS_J072835-0442.2             1   3.26120  0.1201  0.155  0.083  3.084    -0.025  f_{61},f_{62}
ASAS_J091803-3022.6             1   2.89588  0.1310  0.177  0.089  3.334     0.126  f_{68},f_{60}
ASAS_J103246-3423.1             1   3.08128  0.1494  0.152  0.093  3.324     0.255  f_{61},f_{63}
ASAS_J113701-0600.4             1   2.48587  0.1200  0.130  0.071  3.396     0.457  f_{62},f_{61},f_{60}
ASAS_J130303+0223.9             1   3.45160  0.1144  0.138  0.078  3.092     0.166  f_{61},f_{63}?
ASAS_J160906+2125.2             1   3.95631  0.0892  0.146  0.033  3.073    -0.183  -
ASAS_J183959+2128.8             1   3.66090  0.1106  0.199  0.055  3.143    -0.203  -
ASAS_J193538-7409.9             1   2.85505  0.1059  0.174  0.063  3.292     0.409  Bl,f_{60}
ASAS_J213502-2053.8             1   2.95431  0.1062  0.075  0.071  3.453     1.228  f_{63},f_{61}
ASAS_J221039-5049.8             1   3.02411  0.1419  0.267  0.082  2.980    -0.666  f_{61}?
BB_Hyi                          2   3.48276  0.1263  0.181  0.076  3.238    -0.151  f_{60}
BC_Hyi                          5   2.97569  0.1257  0.190  0.084  3.232    -0.083  f_{68},f_{60}
BG_Boo                          1   3.12429  0.1263  0.151  0.083  3.374     0.370  f_{68}
BH_UMa                          1   2.86416  0.1162  0.083  0.077  3.362     0.962  Bl,f_{60}?
BPS_BS_16468-0023               1   2.80598  0.1224  0.133  0.073  3.272     0.323  f_{61},f_{63}
BPS_BS_16924-0010               1   2.83289  0.1302  0.156  0.074  3.318     0.092  f_{68}
BPS_BS_16926-0124               1   2.68674  0.1788  0.110  0.074  3.418     0.773  f_{61}
BPS_BS_16927-0123               1   2.78739  0.1254  0.127  0.071  3.310     0.438  f_{61},f_{63}
BPS_BS_16935-0022               1   3.03278  0.1122  0.217  0.050  2.752    -0.962  Bl,f_{68}
BPS_BS_16938-0029               1   3.16238  0.1059  0.115  0.068  3.105     0.556  f_{62},f_{61}
BPS_BS_16945-0079               1   3.06631  0.1029  0.089  0.061  3.232     0.898  f_{63},f_{61}
BPS_CS_22179-0006               1   2.90232  0.1197  0.167  0.081  3.250     0.088  f_{60},f_{68}
BPS_CS_22891-0008               1   2.95251  0.1152  0.070  0.064  3.273     1.347  f_{61}
BPS_CS_22896-0174               1   2.53898  0.1269  0.146  0.078  3.324     0.205  f_{61},f_{63}
BPS_CS_22947-0100               1   3.41539  0.1313  0.143  0.090  3.196     0.291  f_{61}
BPS_CS_29493-0012               1   2.97959  0.1148  0.097  0.060  3.458     0.825  f_{68},f_{63}
BPS_CS_29500-0013               1   3.12287  0.1224  0.160  0.082  3.055    -0.103  f_{61},f_{63}
BPS_CS_29513-0017               1   2.90027  0.1212  0.152  0.078  3.282     0.180  f_{68},f_{60}
BPS_CS_29527-0057               1   2.26168  0.1216  0.098  0.073  4.083     1.299  f_{61},f_{62}
BPS_CS_30314-0098               1   2.57891  0.1137  0.083  0.068  3.325     1.136  f_{61}
BPS_CS_31068-0025               12  3.49565  0.1265  0.177  0.075  3.317    -0.042  blend
BPS_CS_31081-0011               1   3.31317  0.0870  0.109  0.037  3.314     0.049  -
BT_Ant                          1   3.02626  0.1110  0.162  0.080  3.318     0.270  f_{61},f_{68},f_{60}?
BT_Cen                          1   2.68958  0.1704  0.454  0.231  2.897    -0.526  RRab
BU_Com                          1   3.05877  0.1301  0.133  0.077  3.204     0.305  f_{61}
BV_Aqr                          1   2.74896  0.1384  0.065  0.064  3.499     1.426  f_{63},f_{61}
BY_Eri                          1   3.21152  0.1220  0.127  0.075  3.171     0.435  f_{61},f_{62}
CD-30_1233                      1   3.52540  0.1368  0.218  0.072  3.084    -0.447  f_{60}
CD-30_10028                     1   2.84954  0.0873  0.066  0.025  3.351     1.031  Bl,f_{68}
CD-34_652                       1   3.16118  0.1188  0.125  0.056  3.294     0.528  f_{68},f_{60}
CD-49_14185                     1   3.12945  0.0906  0.100  0.073  3.197     0.790  f_{61},f_{63},f_{60}?
CD-72_920                       2   3.04252  0.0771  0.172  0.085  3.072    -0.201  f_{61},f_{62}
CD_Ari                          1   3.04623  0.1128  0.154  0.077  3.065    -0.062  f_{61},f_{62}
CM_Leo                          1   2.76462  0.1425  0.101  0.071  3.396     0.786  f_{61}
CM_Pav                          1   3.58366  0.1209  0.197  0.056  3.131    -0.258  ?
CO_Tuc                          1   2.69081  0.1179  0.046  0.067  3.516     1.672  f_{61},f_{63}
CRTS_J004712.3+263439           1   2.95634  0.1173  0.100  0.062  3.277     0.683  f_{61},f_{63}
CRTS_J014525.2-184634           1   2.89858  0.0740  0.126  0.030  2.479    -1.097  Bl,f_{61},f_{63}
CRTS_J015557.5-122812           1   3.22322  0.1088  0.113  0.075  3.205     0.602  f_{61}
CRTS_J033556.8-044542           1   2.69139  0.1010  0.075  0.031  3.402     0.705  f_{68}
CRTS_J034658.5+341259           1   4.07110  0.0775  0.109  0.025  3.125    -0.124  -
CRTS_J035453.6-133042           1   4.30350  0.1153  0.132  0.026  2.424    -0.403  f_{61}
CRTS_J040624.4-010534           1   2.64980  0.1154  0.048  0.069  3.495     1.675  f_{60},f_{61}
CRTS_J040948.2-080046           1   3.51407  0.1370  0.181  0.092  3.115    -0.271  blend?,-
CRTS_J041135.4+053954           1   3.61126  0.1335  0.219  0.058  3.097    -0.215  blend?,-
CRTS_J041511.3+050555           1   2.76661  0.1107  0.097  0.067  3.445     0.903  f_{61},f_{63}
CRTS_J044725.7-091101           1   2.98008  0.1136  0.111  0.067  3.294     0.636  f_{61},f_{63}
CRTS_J044905.9+010213           1   3.49533  0.1241  0.183  0.062  3.309    -0.112  ?,blend?
CRTS_J050753.6-100135           1   3.67501  0.1233  0.157  0.089  3.093    -0.117  f_{61}
CRTS_J060028.4+634025           2   2.64363  0.0954  0.065  0.060  3.419     1.369  f_{61},f_{68}?
CRTS_J071856.8+600358           1   3.63940  0.0819  0.204  0.048  2.940    -0.436  Bl,-
CRTS_J080706.4+090420           1   3.60749  0.1266  0.231  0.056  3.020    -0.319  -
CRTS_J081117.3+465956           1   3.44707  0.1188  0.181  0.052  3.115    -0.326  f_{68}
CRTS_J081210.2+022249           1   2.99063  0.1006  0.087  0.061  3.350     0.961  f_{61},f_{63}
CRTS_J081314.2+074146           1   2.52582  0.1151  0.177  0.083  3.249     0.025  f_{62},f_{61},f_{63}
CRTS_J082802.1+642644           1   2.49257  0.1008  0.064  0.074  4.070     1.483  f_{62},f_{63}
CRTS_J084506.2-105127           1   3.29369  0.1557  0.193  0.095  3.136    -0.321  f_{61}
CRTS_J084912.5-083320           1   3.04407  0.1292  0.146  0.078  3.117     0.013  f_{61}
CRTS_J085442.7-030002           1   3.11140  0.0776  0.064  0.027  3.474     0.847  Bl,f_{68}
CRTS_J092031.2+353311           1   2.78648  0.1332  0.096  0.062  3.392     0.918  f_{61},f_{62}
CRTS_J094009.4+572734           1   3.49656  0.0926  0.103  0.044  3.213     0.209  -
CRTS_J095752.1+582721           1   2.73108  0.1003  0.077  0.065  3.845     1.325  f_{62},f_{61},f_{63}
CRTS_J102314.4+430648           1   2.77744  0.1123  0.094  0.064  3.451     0.939  f_{62},f_{63},f_{61}
CRTS_J110423.6-105817           1   3.08390  0.1211  0.093  0.067  3.287     1.010  f_{62},f_{61}
CRTS_J112837.6-122821           1   3.10465  0.1519  0.306  0.074  2.848    -0.716  -
CRTS_J114948.9-110347           1   3.58167  0.1127  0.195  0.045  2.965    -0.300  Bl,-
CRTS_J115754.1+505212           1   3.30250  0.0805  0.134  0.027  3.159    -0.140  -
CRTS_J115908.1-073640           1   2.88038  0.1038  0.104  0.065  3.320     0.742  f_{61},f_{62}
CRTS_J122713.2-151741           1   3.12721  0.1213  0.200  0.093  3.287    -0.064  f_{63}?
CRTS_J123008.0+490510           1   3.78158  0.0774  0.131  0.021  3.036    -0.277  -
CRTS_J125919.2+122947           1   2.77752  0.1077  0.106  0.042  3.216     0.585  f_{68},f_{61}?
CRTS_J134226.1+404932           1   3.34652  0.0619  0.109  0.014  3.079    -0.154  -
CRTS_J143934.6+382429           2   3.83048  0.0702  0.106  0.015  3.104    -0.143  -
CRTS_J151307.9+341427           1   3.62619  0.0596  0.110  0.013  2.894    -0.377  -
CRTS_J151729.2+481131           3   2.50589  0.1153  0.181  0.082  3.349     0.153  RRd
CRTS_J152533.2+465746           3   2.74953  0.0822  0.054  0.022  3.303    -1.003  Bl,f_{68}
CRTS_J153119.1+423058           2   2.86083  0.0772  0.086  0.035  3.272     0.542  f_{68}
CRTS_J154849.4+370609           1   2.49698  0.1185  0.029  0.071  4.342     1.669  f_{63},f_{60}?
CRTS_J155656.3+170619           2   2.96172  0.1050  0.168  0.085  3.242     0.200  f_{60}
CRTS_J160507.1+254500           2   2.47669  0.1218  0.045  0.082  3.876     1.616  f_{68},f_{62}
CRTS_J160742.5+170105           1   3.06803  0.0928  0.074  0.036  2.767     0.695  -
CRTS_J162610.9+232946           1   3.12650  0.1071  0.097  0.047  3.392     0.663  -
CRTS_J165055.4+244654           1   3.05038  0.1250  0.070  0.051  3.620     0.842  -
CRTS_J165256.5+262720           1   2.99701  0.0586  0.034  0.012  3.495     1.028  -
CRTS_J165435.7+655131           10  2.46256  0.1051  0.179  0.088  3.200    -0.077  f_{61},f_{62}
CRTS_J165523.7+573029           13  2.54476  0.1040  0.091  0.068  3.587     0.933  f_{61},f_{62}
CRTS_J165930.9+650919           13  2.92592  0.0928  0.109  0.064  3.241     0.597  f_{61},f_{62},f_{63}
CRTS_J171806.3+134713           2   3.58000  0.1148  0.166  0.069  3.113    -0.417  f_{68}
CRTS_J173837.7+370502           2   3.43606  0.0484  0.069  0.008  3.116     0.227  WUMa
CRTS_J174939.9+455748           2   3.20421  0.1148  0.122  0.068  3.136     0.407  f_{61}
CRTS_J180032.5+393224           1   3.15611  0.0989  0.096  0.066  3.231     0.861  f_{63},f_{61}
CRTS_J181448.2+471003           2   3.60629  0.1117  0.159  0.066  3.033    -0.089  Bl,f_{61},f_{60}
CRTS_J181752.2+323503           1   3.25467  0.1057  0.103  0.069  3.144     0.907  f_{61}
CRTS_J181757.8+333702           1   2.91427  0.1300  0.169  0.084  3.513     0.202  f_{68}
CRTS_J182009.1+531731           7   3.03998  0.0763  0.100  0.023  3.234    -0.039  f_{68},f_{61}
CRTS_J182243.2+443232           2   3.36108  0.0634  0.094  0.018  2.983    -0.078  f_{68}
CRTS_J234704.3-164059           1   2.71179  0.0554  0.032  0.002  2.950         -  f_{68}
CRTS_J235343.4+412433           1   2.98659  0.0995  0.088  0.059  3.303     0.946  f_{62},f_{61}
CS_Eri                          1   3.21206  0.1648  0.174  0.089  3.150    -0.182  f_{61}
CU_Boo                          2   3.37646  0.0716  0.122  0.035  3.766     1.263  f_{68}
CU_Scl                          1   2.65039  0.1143  0.102  0.081  3.425     0.910  f_{61},f_{62}
CZ_Com                          1   3.39050  0.0941  0.100  0.075  3.620     0.826  Bl,f_{68}
Cl*_Melotte_111_AV_603          1   3.57050  0.1222  0.203  0.076  3.084    -0.401  -
Cl*_NGC_3201_SAW_V91            2   2.88100  0.1149  0.091  0.073  3.421     0.957  -
DD_Boo                          1   2.94764  0.0845  0.106  0.035  3.319     0.169  Bl,f_{68}
DE_Lac                          1   3.94177  0.0672  0.373  0.068  2.862    -0.030  HADS?
DE_Pyx                          1   2.80929  0.1360  0.087  0.077  3.557     1.119  f_{61}
EC_04393-4331                   2   3.18651  0.1242  0.127  0.077  3.159     0.381  f_{61},f_{62}
EL_Hya                          1   2.90988  0.1257  0.158  0.088  3.533     0.330  f_{60}
EP_Gru                          1   2.70468  0.1259  0.112  0.074  3.326     0.729  f_{61},f_{63}?
EQ_Cen                          1   2.89047  0.1040  0.097  0.062  3.327     0.772  f_{61},f_{63}
ER_Ara                          1   3.16145  0.0999  0.095  0.065  3.225     0.879  f_{62},f_{63}
EV_Aps                          2   3.52929  0.1276  0.184  0.088  3.135    -0.235  f_{61},f_{60},blend?
EZ_Ara                          1   3.05549  0.1261  0.193  0.082  3.150    -0.181  f_{60},f_{68}
GK_Aps                          1   3.29562  0.1006  0.109  0.070  3.170     0.747  f_{61}
GSC_02626-00896                 1   3.09910  0.1420  0.233  0.052  3.052    -0.445  f_{68}
GSC_02739-00538                 1   3.20856  0.1125  0.098  0.069  3.154     0.822  f_{61}
GSC_03621-00004                 1   3.06096  0.1109  0.081  0.065  3.308     1.154  f_{61},f_{62},f_{63}
GSC_04450-00308                 13  3.06059  0.1128  0.119  0.074  3.610     0.641  -,blend?
GSC_07992-00187                 1   3.33003  0.1349  0.259  0.068  2.981    -0.488  f_{61}?
GSC_08753-00578                 1   3.09754  0.1322  0.092  0.075  3.404     0.989  f_{61}
GSC_08805-00255                 1   3.72035  0.0977  0.122  0.036  3.161    -0.070  -
GSC_09446-00162                 1   2.60150  0.1277  0.190  0.090  3.093    -0.307  f_{62},f_{61},f_{63}
GV_Her                          2   3.43102  0.1105  0.133  0.079  3.094     0.309  f_{61},blend?
Gaia_DR2_235949942578219136     1   3.92446  0.0962  0.103  0.056  3.053     0.774  f_{61}
Gaia_DR2_240925610650924672     1   2.89016  0.1132  0.095  0.065  3.404     0.877  f_{61},f_{62},f_{63}
Gaia_DR2_271809655329016960     1   3.55630  0.0994  0.105  0.067  3.158     0.925  f_{63}
Gaia_DR2_378144696158046336     1   2.99179  0.1162  0.090  0.065  3.400     1.095  f_{63},f_{61}
Gaia_DR2_412710283723457152     1   3.56298  0.1334  0.167  0.088  3.218    -0.066  blend
Gaia_DR2_459031059334476800     1   3.09268  0.1230  0.154  0.089  3.415     0.331  f_{68},blend?
Gaia_DR2_972535180278713600     1   4.38245  0.1118  0.148  0.068  3.005    -0.178  f_{61}
Gaia_DR2_1066922279223207040    3   3.73434  0.0801  0.147  0.023  2.965    -0.381  HADS?
Gaia_DR2_1071159174265572224    3   3.11094  0.1037  0.095  0.065  3.283     0.895  f_{63},f_{62},f_{63},blend?
Gaia_DR2_1130548440143288960    2   3.49711  0.1396  0.168  0.091  3.128    -0.180  f_{61},blend?
Gaia_DR2_1255847307774827264    1   2.78179  0.1085  0.101  0.066  3.293     0.866  f_{63},blend?
Gaia_DR2_1439840098963073152    12  2.79670  0.1411  0.278  0.100  2.864    -0.965  f_{63},f_{62},f_{61},f_{60}?
Gaia_DR2_1583276716565665024    4   2.64154  0.1265  0.103  0.068  3.497     0.835  f_{61},f_{62},f_{63}
Gaia_DR2_1650042086261498880    11  3.55970  0.1281  0.163  0.090  3.161    -0.066  f_{61}
Gaia_DR2_1660093885986911744    3   3.08509  0.0712  0.093  0.023  3.311     0.065  -
Gaia_DR2_1706839592777809408    6   3.26203  0.1033  0.115  0.035  3.290     0.265  ?,f_{68}
Gaia_DR2_1819177142469778688    1   2.83905  0.0882  0.082  0.021  3.113     0.967  f_{68}
Gaia_DR2_1830388793830266112    1   3.56394  0.1164  0.173  0.074  3.199    -0.120  f_{68},blend?
Gaia_DR2_1830560970489010048    1   4.35765  0.1019  0.136  0.042  3.071     0.017  -
Gaia_DR2_1844337262749036928    1   2.95215  0.1115  0.113  0.074  3.494     0.699  f_{68}
Gaia_DR2_1855841835175219840    2   3.99125  0.0999  0.139  0.084  3.393     0.329  f_{61}
Gaia_DR2_1857798931508188928    1   2.90621  0.1000  0.098  0.065  3.251     0.731  f_{61},f_{62},f_{63}
Gaia_DR2_1895810010547214592    2   2.87575  0.1082  0.124  0.070  3.177     0.348  f_{61},f_{62},f_{63}
Gaia_DR2_1905383320850421248    1   4.30955  0.1137  0.166  0.049  3.091    -0.170  f_{60},blend?
Gaia_DR2_1931877565349769856    2   3.14335  0.0665  0.094  0.021  3.182     0.081  f_{68}?
Gaia_DR2_1937103028720953984    2   3.58156  0.1135  0.170  0.090  3.150    -0.109  f_{61},blend?
Gaia_DR2_1955254694385844096    1   2.60362  0.1186  0.045  0.065  3.376     1.683  f_{61},f_{63}
Gaia_DR2_1977655079141510272    2   3.04872  0.1039  0.088  0.069  3.318     1.027  f_{63},f_{62},f_{61}
Gaia_DR2_1985008784705347456    2   2.63077  0.1065  0.035  0.062  3.874     1.808  f_{68},f_{60},f_{63}?
Gaia_DR2_1986546932754017536    1   4.35319  0.1110  0.147  0.069  3.069    -0.111  blend
Gaia_DR2_1988765266184055936    2   4.29237  0.1028  0.135  0.070  2.982     0.207  f_{61}
Gaia_DR2_1995460669222051200    2   2.77990  0.1219  0.170  0.057  3.247     0.171  Bl,f_{60}
Gaia_DR2_2005340708908381696    2   3.41986  0.1014  0.159  0.057  4.683     3.125  WUMa
Gaia_DR2_2019766649414155904    1   3.57975  0.1117  0.165  0.041  3.147    -0.231  -
Gaia_DR2_2024513344187400576    1   2.64435  0.1244  0.106  0.052  3.468     0.814  -
Gaia_DR2_2035629990821286272    1   4.24597  0.1078  0.139  0.061  3.097    -0.007  f_{61}
Gaia_DR2_2074525352104578176    2   3.85600  0.0648  0.058  0.034  2.809     2.655  blend
Gaia_DR2_2084691539677938816    3   3.11174  0.1088  0.087  0.065  3.322     1.065  Bl,f_{63},f_{62},f_{61}
Gaia_DR2_2086788441491218176    2   3.23244  0.1271  0.133  0.079  3.332     0.659  f_{61},f_{68},f_{60}
Gaia_DR2_2089300658056315776    2   3.22855  0.0851  0.074  0.023  4.689     3.103  WUMa
Gaia_DR2_2092889154772199168    1   2.79252  0.0881  0.100  0.034  4.703     3.098  WUMa
Gaia_DR2_2094345011244472832    1   3.02009  0.1457  0.261  0.083  2.991    -0.721  f_{60},f_{68}
Gaia_DR2_2138783216789177600    4   2.73330  0.1065  0.044  0.054  3.099     1.614  f_{61},f_{68}
Gaia_DR2_2184069386322546944    2   2.59068  0.1191  0.195  0.093  3.155    -0.196  f_{62},f_{61}
Gaia_DR2_2251757108828618496    10  2.91291  0.0976  0.114  0.066  3.261     0.541  f_{63},f_{62},f_{61}
Gaia_DR2_2302646973726916480    3   2.58789  0.1128  0.078  0.072  3.522     1.192  f_{61},f_{62},f_{63}
Gaia_DR2_2880528638650410624    1   3.43075  0.0965  0.077  0.065  3.213     1.396  f_{61},f_{63},f_{60}?
Gaia_DR2_2883919257633180416    2   3.02208  0.1456  0.201  0.085  3.216    -0.192  f_{61},f_{60}
Gaia_DR2_2928433501289006208    1   3.07317  0.1273  0.167  0.095  3.184     0.009  f_{61}
Gaia_DR2_2957673260675139072    2   3.43358  0.1164  0.192  0.082  3.146    -0.314  f_{60}
Gaia_DR2_2981943983424374272    1   3.01995  0.1155  0.106  0.062  3.214     0.705  f_{61},f_{62},f_{63}
Gaia_DR2_3001468664234475648    1   2.53701  0.1090  0.077  0.067  4.054     1.335  f_{63},f_{68},f_{61}
Gaia_DR2_3054139325659374080    1   3.90825  0.0949  0.103  0.047  3.203     0.760  blend,notRR?
Gaia_DR2_3134571556165504896    1   3.66139  0.0884  0.094  0.054  3.186     1.068  f_{61},f_{63},f_{60}?
Gaia_DR2_3295420894600845952    1   2.01399  0.0897  0.245  0.071  3.007    -0.272  RRab
Gaia_DR2_3477154777805660672    1   3.36740  0.1154  0.173  0.064  3.224    -0.192  f_{60}
Gaia_DR2_3533276050310727296    1   3.19030  0.1019  0.093  0.064  3.269     0.959  f_{62},f_{63},f_{60}?
Gaia_DR2_3535736104498358528    1   3.19252  0.1075  0.100  0.065  3.176     0.910  f_{61},f_{68},f_{60}?
Gaia_DR2_3540247228908200320    1   2.95136  0.1233  0.123  0.069  3.186     0.358  f_{61},f_{62}
Gaia_DR2_3545322677660675840    1   3.00457  0.0949  0.091  0.067  3.338     1.006  f_{61}
Gaia_DR2_3546557875895817088    1   2.99520  0.0675  0.109  0.067  3.138     0.619  f_{61},f_{63}
Gaia_DR2_3554117190134472064    1   3.39620  0.0927  0.177  0.088  3.299    -0.072  f_{61}
Gaia_DR2_4497658759888091520    1   2.39079  0.1039  0.035  0.058  4.585     2.184  -
Gaia_DR2_4498165948285651968    1   2.71506  0.1114  0.081  0.076  3.398     1.143  f_{61},f_{62},f_{60}
Gaia_DR2_4500250587971008256    1   2.95675  0.1352  0.155  0.085  3.562     0.700  Bl?,f_{60},f_{68}
Gaia_DR2_4511823325816332544    1   3.28120  0.1005  0.116  0.074  3.113     0.597  f_{61}
Gaia_DR2_4518659638136993024    1   2.88773  0.0839  0.110  0.068  3.289     0.650  f_{61},f_{62}
Gaia_DR2_4522549096105005184    1   3.31956  0.1033  0.114  0.065  3.231     0.554  f_{61}
Gaia_DR2_4530721594240986240    1   3.56610  0.0658  0.071  0.017  2.784    -2.858  blend
Gaia_DR2_4530896725827767936    1   2.91672  0.0794  0.102  0.037  3.322     0.753  f_{68},f_{63}?
Gaia_DR2_4585884882871023872    1   4.12506  0.1167  0.139  0.077  3.040     0.089  f_{61}
Gaia_DR2_4615758064037544704    2   2.67185  0.1331  0.178  0.085  3.124    -0.183  f_{61},f_{62}
Gaia_DR2_4628067852624828672    13  3.16358  0.1311  0.163  0.054  3.063    -0.447  f_{68}
Gaia_DR2_4639768133812578816    4   3.20462  0.1091  0.089  0.051  3.368     0.655  -
Gaia_DR2_4646869913775882624    3   3.08987  0.1018  0.094  0.069  3.299     0.912  f_{63},f_{61}
Gaia_DR2_4654252618960823936    13  3.00777  0.1387  0.174  0.080  3.256    -0.047  Bl,f_{68}
Gaia_DR2_4676321123000662272    12  3.32699  0.1347  0.243  0.062  3.006    -0.507  Bl,f_{61}?,f_{63}?
Gaia_DR2_4698795896585838336    2   3.43634  0.1318  0.301  0.067  2.607    -0.859  -
Gaia_DR2_4700480550262341760    2   2.89933  0.1073  0.070  0.049  3.519     0.913  f_{68}
Gaia_DR2_4703977585650108032    2   3.14678  0.1220  0.147  0.048  3.146    -0.193  f_{68}
Gaia_DR2_4708806090963497216    2   2.43908  0.1128  0.071  0.066  3.568     1.285  f_{61}
Gaia_DR2_4709235965649988096    2   2.52260  0.1373  0.081  0.075  3.526     1.173  f_{61},f_{62}?
Gaia_DR2_4737483965556360448    2   2.79049  0.1211  0.096  0.066  3.396     0.863  f_{61}
Gaia_DR2_4758809680772463232    13  2.93212  0.1089  0.095  0.066  3.353     0.871  f_{62},f_{61},f_{63}
Gaia_DR2_4854742139014838272    1   2.79256  0.1052  0.107  0.068  3.278     0.582  f_{61},f_{60}?
Gaia_DR2_4864614001085586176    2   2.77634  0.1117  0.058  0.067  3.374     1.465  f_{62},f_{61},f_{60}
Gaia_DR2_4866114353421170432    2   3.09278  0.0982  0.093  0.065  3.299     0.895  f_{63},f_{61}
Gaia_DR2_4902647036002699136    2   3.47428  0.0759  0.152  0.020  2.772    -0.565  -
Gaia_DR2_4907218942790155904    2   2.71804  0.1125  0.120  0.071  3.288     0.460  f_{61},f_{62},f_{63}
Gaia_DR2_4907628785749487744    1   3.35943  0.0805  0.079  0.034  3.224     0.555  -
Gaia_DR2_4916127117279628416    2   3.48449  0.1241  0.170  0.095  3.091    -0.200  f_{61}
Gaia_DR2_4953848303211537024    2   2.63487  0.0900  0.080  0.062  3.647     1.109  f_{61},f_{62}
Gaia_DR2_5001617719750966144    1   3.12387  0.0868  0.184  0.091  3.209    -0.123  f_{61}
Gaia_DR2_5064375781883610752    2   2.96774  0.0954  0.099  0.061  3.265     0.717  f_{63},f_{61}
Gaia_DR2_5120027459840638208    1   3.03820  0.0865  0.092  0.063  3.228     0.901  f_{63},f_{61}
Gaia_DR2_5188570464962270336    2   3.87171  0.1124  0.134  0.059  3.194     0.009  blend
Gaia_DR2_5191177510111668736    3   2.83975  0.1281  0.137  0.084  3.290     0.426  f_{60},f_{61},f_{63}
Gaia_DR2_5194148218729977984    2   3.50809  0.0781  0.129  0.017  3.013    -0.217  -
Gaia_DR2_5202509386185816704    2   3.44418  0.0567  0.094  0.060  1.488     2.071  Ecl?
Gaia_DR2_5205319600467548672    3   3.17249  0.1050  0.085  0.066  3.221     1.069  f_{61},f_{60}
Gaia_DR2_5216364916321777536    5   2.79367  0.1298  0.055  0.062  3.415     1.583  f_{61},f_{63}
Gaia_DR2_5220824741642867456    7   2.62653  0.1144  0.084  0.069  3.545     1.131  f_{61},f_{62},f_{63}
Gaia_DR2_5228123987029332992    2   3.30299  0.1223  0.135  0.079  3.321     0.554  Bl,f_{60}
Gaia_DR2_5234537300921901824    2   3.16869  0.0534  0.353  0.126  3.297    -0.013  RRab
Gaia_DR2_5237705646756752768    2   3.37715  0.0864  0.056  0.038  2.782     2.335  f_{61},f_{63}
Gaia_DR2_5248858577304291328    3   2.84245  0.1207  0.147  0.075  3.150     0.058  f_{62},f_{61},f_{63}
Gaia_DR2_5249355797081392128    3   2.77769  0.1390  0.129  0.084  3.408     0.606  f_{61},f_{68}?
Gaia_DR2_5249610952503876864    3   3.25402  0.1173  0.098  0.050  3.332     0.461  Bl,-
Gaia_DR2_5249800686978521600    3   3.96917  0.1179  0.140  0.078  3.090     0.174  f_{61},f_{60}?
Gaia_DR2_5250140156884678016    2   3.75381  0.1254  0.186  0.067  3.134    -0.305  blend
Gaia_DR2_5256789350372915328    2   3.72308  0.0643  0.312  0.036  2.990    -2.404  RRd
Gaia_DR2_5264031833464989568    11  2.91825  0.0977  0.089  0.061  3.402     0.961  f_{61},f_{63}?
Gaia_DR2_5264448926328694272    13  3.22724  0.1067  0.102  0.068  3.208     0.817  f_{61},f_{62},f_{63}
Gaia_DR2_5276543833412759552    4   4.17629  0.0915  0.124  0.063  3.039     0.404  blend
Gaia_DR2_5280883674523697792    11  2.87955  0.0585  0.100  0.065  3.269     0.741  f_{61},f_{63}
Gaia_DR2_5280964179391935616    11  3.54043  0.1307  0.152  0.089  3.085     0.003  f_{61}
Gaia_DR2_5285349822037246464    11  3.11307  0.1343  0.281  0.072  2.905    -0.662  -
Gaia_DR2_5285510178935677312    11  2.59714  0.1034  0.085  0.054  3.511     1.065  f_{61},f_{63},f_{68}
Gaia_DR2_5289095892513432960    8   3.12967  0.1097  0.084  0.054  3.364     0.814  -
Gaia_DR2_5293834306591057536    7   2.89045  0.1284  0.159  0.062  3.333     0.268  Bl,f_{68}
Gaia_DR2_5300052010498265344    2   4.25126  0.1063  0.139  0.077  3.090     0.358  f_{61}
Gaia_DR2_5305113096886389888    2   2.90616  0.1132  0.095  0.070  3.580     0.815  -
Gaia_DR2_5306079911222341888    2   3.79567  0.0796  0.101  0.061  3.303     1.237  f_{63},blend?
Gaia_DR2_5307694509672719872    2   2.65263  0.1097  0.035  0.055  3.481     1.456  f_{68}
Gaia_DR2_5315840722586882048    3   3.02626  0.0752  0.097  0.021  3.275    -0.013  -
Gaia_DR2_5319488799091321344    2   4.09320  0.0867  0.101  0.052  3.128     0.832  f_{61},blend?
Gaia_DR2_5358684533207394304    2   3.12613  0.1082  0.163  0.082  3.334     0.176  f_{68},blend?
Gaia_DR2_5364438414984700800    2   2.86095  0.0814  0.097  0.039  3.295     0.288  -
Gaia_DR2_5392276297047797888    1   2.73814  0.1096  0.064  0.067  3.482     1.341  f_{61}
Gaia_DR2_5403132565620066304    2   3.59998  0.1147  0.182  0.040  3.051    -0.354  Bl,-
Gaia_DR2_5416395940028944128    1   3.41573  0.0758  0.111  0.027  3.118    -0.135  f_{68}
Gaia_DR2_5430176394138497664    2   2.61630  0.0872  0.064  0.072  3.825     1.359  f_{68},f_{61}
Gaia_DR2_5444025602081375232    1   2.59521  0.1240  0.108  0.067  3.341     0.666  f_{62},f_{61}
Gaia_DR2_5448817651712346624    1   2.71366  0.1275  0.083  0.066  3.352     1.165  f_{61},f_{60}
Gaia_DR2_5452527850620225408    1   3.52130  0.1234  0.160  0.089  3.153    -0.059  f_{62}
Gaia_DR2_5476969341269561344    12  3.72172  0.1308  0.209  0.061  3.103    -0.328  f_{60}
Gaia_DR2_5482545510194122112    12  2.95969  0.0871  0.099  0.033  3.314     0.173  f_{68}
Gaia_DR2_5486632674089049472    11  3.18302  0.1334  0.291  0.070  2.816    -0.704  -,blend?
Gaia_DR2_5504689781754399872    3   2.83086  0.1179  0.119  0.066  3.323     0.519  f_{61},f_{63}
Gaia_DR2_5554269956504704896    3   2.70389  0.1164  0.065  0.072  3.402     1.434  f_{61},f_{63}?
Gaia_DR2_5559289364526610048    2   3.21514  0.1089  0.114  0.070  3.132     0.508  f_{61},blend?
Gaia_DR2_5576082617934438528    2   3.17280  0.1304  0.168  0.088  3.243     0.024  f_{68},f_{60}
Gaia_DR2_5577590117095445504    2   2.70088  0.1186  0.095  0.070  3.635     1.055  f_{61},f_{60},f_{63}
Gaia_DR2_5587310384005775360    2   3.55003  0.1160  0.202  0.081  3.101    -0.346  f_{60},f_{68}
Gaia_DR2_5587950643371890176    2   3.25235  0.0900  0.051  0.041  2.732     2.350  blend
Gaia_DR2_5627495987811486976    1   3.39647  0.1088  0.107  0.059  2.942     0.682  f_{61}
Gaia_DR2_5627741488142027264    1   2.96280  0.1286  0.136  0.077  3.231     0.340  f_{61}
Gaia_DR2_5632788517089188480    2   3.11539  0.1079  0.156  0.093  3.256     0.118  f_{61}
Gaia_DR2_5652220289166096896    1   4.41852  0.0860  0.125  0.058  3.054     0.582  f_{61}
Gaia_DR2_5656481347696690048    1   3.18230  0.1072  0.131  0.075  3.127     0.299  f_{61}
Gaia_DR2_5695039571226151296    1   2.93392  0.1498  0.156  0.083  3.195     0.102  f_{62},f_{61},f_{63}
Gaia_DR2_5708424162482087040    1   2.81991  0.1027  0.117  0.064  3.288     0.496  f_{61},f_{63}
Gaia_DR2_5714513708855189760    1   2.83121  0.1185  0.133  0.068  3.268     0.345  f_{61},f_{63}
Gaia_DR2_5725709486005143680    1   3.09769  0.0614  0.088  0.020  3.346     0.296  f_{68}
Gaia_DR2_5772530947421383808    2   3.53070  0.1081  0.223  0.041  2.767    -0.640  -
Gaia_DR2_5773692104717599488    2   3.37304  0.1079  0.125  0.073  3.097     0.377  f_{61}
Gaia_DR2_5775632296065290496    2   3.80782  0.0851  0.180  0.039  3.004    -0.299  -
Gaia_DR2_5786894009555796096    1   2.59583  0.1247  0.040  0.058  3.402     1.225  f_{68}
Gaia_DR2_5796580019805275520    1   3.01359  0.1207  0.096  0.066  3.373     0.921  blend
Gaia_DR2_5798633976253265280    1   4.01674  0.1110  0.155  0.078  3.052    -0.233  -
Gaia_DR2_5800115362021783424    1   3.55963  0.1229  0.169  0.094  3.132    -0.149  f_{61}
Gaia_DR2_5806700096624010368    1   2.85522  0.1180  0.098  0.076  3.410     0.961  f_{61}
Gaia_DR2_5807743739318986752    1   2.71578  0.0813  0.062  0.035  3.349     1.132  f_{68}
Gaia_DR2_5810033575359981568    2   3.14761  0.0976  0.136  0.081  3.262     0.552  f_{68},f_{61}
Gaia_DR2_5810123597875054720    2   2.92111  0.1014  0.072  0.066  3.371     1.233  f_0?,f_{63},f_{61}
Gaia_DR2_5810253924362115328    2   2.86942  0.0709  0.085  0.026  3.247     0.201  f_{68}
Gaia_DR2_5811144597502381696    1   2.50904  0.1164  0.101  0.071  3.486     0.889  blend
Gaia_DR2_5811974110305552768    2   3.54571  0.1042  0.200  0.077  3.101    -0.365  f_{60},f_{61}
Gaia_DR2_5813783940803913472    1   3.06622  0.1110  0.094  0.064  3.454     0.748  -
Gaia_DR2_5813834002943702784    1   3.08362  0.1075  0.103  0.070  3.263     0.894  f_{63}
Gaia_DR2_5814712478376751616    1   2.64483  0.1197  0.099  0.063  3.309     0.860  f_{61},f_{60},f_{63}
Gaia_DR2_5816529180831147264    1   4.12483  0.1081  0.138  0.074  3.047     0.276  f_{61}
Gaia_DR2_5816699502037334912    1   3.20677  0.1052  0.112  0.084  3.437     0.840  f_{61}
Gaia_DR2_5821668744857325568    1   2.82595  0.1235  0.077  0.072  3.657     1.218  f_{68},f_{61}
Gaia_DR2_5827299034698089984    1   3.40072  0.1087  0.132  0.079  3.067     0.302  f_{61}
Gaia_DR2_5829926008466725248    1   2.64150  0.0931  0.049  0.056  4.167     1.529  f_{68},blend?
Gaia_DR2_5833146581147854592    1   3.79955  0.0883  0.089  0.050  3.163     0.969  f_{61}
Gaia_DR2_5839907890409014528    2   3.30250  0.0828  0.179  0.031  2.833    -0.603  Bl,-
Gaia_DR2_5847289358661569280    2   3.16722  0.1128  0.246  0.069  2.963    -0.540  Bl,f_{68}
Gaia_DR2_5850923656927072256    2   3.32073  0.0906  0.080  0.068  3.329     1.272  f_{61},f_{63}
Gaia_DR2_5852498157593417216    2   2.86362  0.1048  0.107  0.045  2.293     2.414  f_{61}
Gaia_DR2_5856464336525007616    1   3.06737  0.1010  0.097  0.067  3.232     0.874  f_{61},f_{63}
Gaia_DR2_5856875553893605760    1   3.67230  0.1273  0.180  0.085  3.115    -0.251  f_{61}
Gaia_DR2_5858011448139300096    1   4.20546  0.0974  0.133  0.081  3.022     0.228  f_{63}
Gaia_DR2_5871962124727958144    1   3.26149  0.0967  0.080  0.063  3.461     1.463  f_{62}
Gaia_DR2_5871968515639701760    1   3.10998  0.1107  0.098  0.066  3.198     0.800  f_{61},f_{63}
Gaia_DR2_5876554406828380928    1   3.28792  0.1200  0.129  0.074  3.168     0.369  f_{61}
Gaia_DR2_5910152114891717632    1   3.07123  0.1059  0.102  0.065  3.179     0.893  f_{63},f_{61}
Gaia_DR2_5917521179286798592    1   3.73320  0.1137  0.183  0.077  3.100    -0.304  f_{60},f_{61}
Gaia_DR2_5919517205182831744    1   3.58872  0.1186  0.180  0.096  3.091    -0.270  blend
Gaia_DR2_5926742027381177600    1   3.14735  0.1013  0.120  0.071  3.135     0.434  f_{61}
Gaia_DR2_5932374825539208704    1   3.85675  0.0875  0.091  0.056  3.173     1.155  f_{61},f_{60}
Gaia_DR2_5936636429485883008    1   3.77766  0.0831  0.088  0.055  3.218     1.248  f_{61},f_{63}
Gaia_DR2_5945769419688651776    1   2.92347  0.1038  0.087  0.065  3.351     0.973  f_0?,f_{61},f_{63}
Gaia_DR2_5946414661230412928    1   2.69656  0.1385  0.102  0.078  3.482     0.887  f_{61},f_{60}
Gaia_DR2_5950600639456428416    1   3.10564  0.0956  0.095  0.061  3.181     0.946  f_{63},f_{62}
Gaia_DR2_5987024504732617984    1   4.51699  0.0978  0.154  0.042  3.072    -0.112  -
Gaia_DR2_5987513237648839808    1   3.49825  0.0654  0.072  0.019  3.050     0.272  -
Gaia_DR2_6002776795491584768    1   3.12815  0.1072  0.092  0.063  3.333     0.999  blend
Gaia_DR2_6015260684865017728    1   3.14185  0.1035  0.089  0.057  3.289     0.697  Bl,-
Gaia_DR2_6032708590061032832    1   2.75488  0.0990  0.063  0.065  3.664     1.592  f_{63}
Gaia_DR2_6035428098949718912    1   3.13329  0.1071  0.104  0.069  3.201     0.674  f_{61},f_{63}
Gaia_DR2_6035882815722627328    1   3.10017  0.1487  0.095  0.072  3.386     0.993  f_{63}
Gaia_DR2_6060917149312345856    1   2.93899  0.1149  0.105  0.070  3.486     0.714  -
Gaia_DR2_6075090266491526912    1   4.78699  0.0939  0.137  0.042  2.978    -0.042  -
Gaia_DR2_6080968564890311424    1   2.64127  0.1050  0.036  0.063  3.444     1.929  f_{61},blend?
Gaia_DR2_6095733283760234496    1   3.27436  0.0922  0.081  0.057  3.500     1.400  f_{61},f_{63},f_{60}
Gaia_DR2_6095750227414522752    1   3.11563  0.1008  0.096  0.067  3.296     0.906  f_{61},f_{63}
Gaia_DR2_6124900170457747840    2   4.64957  0.0691  0.109  0.040  3.011     0.804  Bl,f_{61},f_{62},f_{63}
Gaia_DR2_6124913055360352640    2   3.53578  0.1141  0.151  0.085  3.067     0.052  f_{61}
Gaia_DR2_6344215906546892672    1   3.60522  0.1386  0.176  0.086  3.145    -0.201  f_{60}
Gaia_DR2_6345610499608144640    2   2.95841  0.0987  0.104  0.064  3.280     0.673  f_{61},f_{62}
Gaia_DR2_6347214790152774144    2   2.55779  0.1200  0.075  0.066  3.724     1.349  f_{62},f_{61}
Gaia_DR2_6349883747252835584    1   3.70946  0.0882  0.100  0.064  3.229     1.129  f_{63}
Gaia_DR2_6353007051766744576    2   2.53430  0.1016  0.045  0.065  4.451     1.648  f_{61},f_{63}
Gaia_DR2_6357526388154049280    2   2.64326  0.1128  0.069  0.068  3.722     1.355  f_{63},f_{61}
Gaia_DR2_6362479756756871168    1   2.51844  0.1103  0.069  0.072  3.946     1.448  f_{62},f_{68}
Gaia_DR2_6363336791711203712    1   3.69029  0.0788  0.154  0.023  2.892    -0.402  -
Gaia_DR2_6366270838490385792    1   2.96382  0.0925  0.077  0.044  3.400     0.860  -
Gaia_DR2_6370540001622379392    1   2.82563  0.1117  0.095  0.049  3.519     0.867  f_{68}
Gaia_DR2_6372211362375497984    1   2.84668  0.0884  0.093  0.065  3.340     0.862  f_{62},f_{61},f_{63}
Gaia_DR2_6373035858655851648    1   3.39697  0.0836  0.142  0.082  3.428     0.367  f_{68},blend?
Gaia_DR2_6379606226611647744    2   3.06421  0.1285  0.142  0.074  3.096     0.090  f_{61},f_{62}
Gaia_DR2_6397136431983684224    2   2.98222  0.1065  0.088  0.078  3.531     1.095  f_{61}
Gaia_DR2_6397783494576638592    1   3.52795  0.0616  0.081  0.006  3.019    -1.394  Bl,-
Gaia_DR2_6398024596860513280    1   2.53964  0.0911  0.015  0.071  3.158     1.723  f_{60},f_{61},f_{63}
Gaia_DR2_6399059718338906496    1   3.53669  0.0563  0.037  0.000  2.166    -2.878  blend
Gaia_DR2_6403689658725674240    1   2.62542  0.1184  0.141  0.077  3.266     0.265  f_{62},f_{63}
Gaia_DR2_6404892558804402944    1   3.09513  0.0880  0.089  0.066  3.295     0.992  f_0?
Gaia_DR2_6408810599771274496    1   3.62720  0.0922  0.089  0.058  3.160     1.101  Bl?,f_{61},f_{63}
Gaia_DR2_6419683253645781376    1   3.48173  0.0657  0.046  0.024  3.259     1.164  -
Gaia_DR2_6419974903402786944    1   3.63262  0.1226  0.206  0.062  3.088    -0.339  ?
Gaia_DR2_6422487665428438528    1   3.18036  0.1151  0.101  0.075  3.294     0.895  f_{61},f_{68}
Gaia_DR2_6426364302909544960    1   2.70919  0.1041  0.104  0.067  3.290     0.737  f_{61},f_{63}
Gaia_DR2_6432613377249456512    1   2.64123  0.1650  0.232  0.100  3.009    -0.653  f_{62}
Gaia_DR2_6433591633360632320    1   2.77389  0.1001  0.068  0.061  3.621     1.362  f_{60},f_{61},f_{63}
Gaia_DR2_6442137381324589952    1   2.91922  0.1127  0.104  0.061  3.329     0.764  f_{61},f_{63}?
Gaia_DR2_6446770929482944768    1   3.07734  0.0840  0.081  0.039  3.517     0.916  ?,f_{68}
Gaia_DR2_6451993540994764544    1   2.70748  0.1315  0.112  0.077  3.379     0.751  f_{61},f_{63}
Gaia_DR2_6456910866231975040    1   2.89387  0.0788  0.067  0.025  3.373     0.474  f_{68}
Gaia_DR2_6463846001464681984    1   3.56829  0.0975  0.099  0.064  3.332     1.216  f_{63}
Gaia_DR2_6466792761346250368    1   3.12747  0.1136  0.099  0.076  3.311     0.996  Bl?,f_{61},f_{60}
Gaia_DR2_6466961708179265536    1   3.10405  0.1180  0.074  0.064  3.439     0.900  -
Gaia_DR2_6478529154619236608    1   2.92704  0.1192  0.084  0.065  3.292     1.292  f_{61},f_{63}?
Gaia_DR2_6478944873093788032    1   3.65297  0.1213  0.186  0.082  3.127    -0.261  blend
Gaia_DR2_6486620426328002432    1   2.64395  0.0693  0.024  0.023  2.288     1.680  Bl?,-
Gaia_DR2_6487796418438249344    1   3.04796  0.1000  0.099  0.066  3.244     0.799  f_{61},f_{62}
Gaia_DR2_6490249227018506496    1   3.42912  0.1167  0.172  0.062  3.196    -0.207  f_{68}
Gaia_DR2_6495201908424362752    2   3.02379  0.1043  0.122  0.080  3.485     0.719  f_{63}?
Gaia_DR2_6527714432898901248    2   3.69148  0.1059  0.177  0.070  3.183    -0.152  Bl,-
Gaia_DR2_6548963422816983040    1   3.13497  0.0724  0.095  0.060  3.142     0.831  f_{61},blend?
Gaia_DR2_6558066176505330304    1   2.92983  0.0825  0.064  0.033  3.505     1.184  f_{68}
Gaia_DR2_6565157304950101632    1   3.11219  0.1325  0.193  0.091  3.088    -0.359  f_{62},f_{61}
Gaia_DR2_6569911421430372224    1   3.20599  0.1024  0.094  0.065  3.179     0.847  f_{63},f_{61}
Gaia_DR2_6572659891262738688    1   3.17784  0.0868  0.096  0.061  3.156     0.868  f_{61},f_{62}
Gaia_DR2_6577067249261714048    1   2.83474  0.1425  0.182  0.079  3.284     0.086  f_{68}
Gaia_DR2_6581729900118508928    1   3.05266  0.0928  0.081  0.031  3.307     0.652  -
Gaia_DR2_6600185988767577984    1   2.83725  0.0979  0.090  0.031  3.279     0.582  f_{68}
Gaia_DR2_6611919706276933376    1   3.43270  0.1031  0.140  0.086  3.106     0.231  f_{61}
Gaia_DR2_6629414104512602496    1   3.05496  0.1094  0.102  0.068  3.228     0.774  f_{61},f_{63}
Gaia_DR2_6629857001538634752    1   3.15809  0.0620  0.097  0.014  3.137     0.006  -
Gaia_DR2_6630848344409827840    1   2.57277  0.1178  0.048  0.056  3.983     1.866  f_{61},f_{68},f_{63}
Gaia_DR2_6632010562559570816    1   3.75513  0.1260  0.207  0.056  3.106    -0.245  blend
Gaia_DR2_6632723119111808128    1   3.05160  0.1225  0.102  0.068  3.253     0.852  f_{63},f_{61}
Gaia_DR2_6632858255963364736    1   2.79401  0.1288  0.063  0.074  3.487     1.499  f_{60},f_{62}
Gaia_DR2_6636123290102674944    1   4.23054  0.1093  0.140  0.072  3.012     0.059  f_{61}
Gaia_DR2_6640222746188019200    1   2.91540  0.0898  0.104  0.073  3.275     0.762  f_{60},f_{61},blend?
Gaia_DR2_6646368672590282880    1   2.92598  0.0949  0.065  0.045  3.364     0.854  -
Gaia_DR2_6649104364898971264    1   3.30976  0.1070  0.138  0.062  3.002     0.406  Bl,-
Gaia_DR2_6650345266850803328    1   3.41606  0.1214  0.154  0.086  3.087     0.009  f_{61}
Gaia_DR2_6650434018055774592    1   4.27108  0.1087  0.160  0.055  3.080    -0.244  Bl,f_{61},f_{60}?
Gaia_DR2_6661646322237901056    1   2.92479  0.1023  0.123  0.046  3.183    -0.004  -,blend?
Gaia_DR2_6662321491096881152    1   2.88633  0.1136  0.115  0.061  3.316     0.588  f_{63},f_{61}
Gaia_DR2_6666120819163954688    1   3.05255  0.1019  0.151  0.082  3.066     0.028  f_{61},f_{62}
Gaia_DR2_6666295778952463104    1   2.94955  0.1213  0.147  0.093  3.259     0.349  f_{61},f_{62}
Gaia_DR2_6670234362744680704    1   3.12127  0.0999  0.090  0.062  3.312     0.978  f_{62},f_{63}
Gaia_DR2_6685214766293790720    1   3.50298  0.1118  0.148  0.085  3.063     0.035  f_{61}
Gaia_DR2_6688905964268214784    1   2.82524  0.0757  0.047  0.028  3.334     1.080  -
Gaia_DR2_6691697693010545536    1   3.51662  0.0677  0.103  0.019  3.133     0.139  -
Gaia_DR2_6707371467489339776    1   2.64421  0.1352  0.214  0.097  3.034    -0.519  f_{62},f_{61}
Gaia_DR2_6711249036977623808    1   3.03880  0.1242  0.087  0.067  3.289     1.129  f_{61}
Gaia_DR2_6713367039969545216    1   2.85075  0.1012  0.049  0.063  3.288     1.658  f_{61}
Gaia_DR2_6723533532500534656    1   3.29118  0.1065  0.115  0.071  3.143     0.577  f_{61},f_{62}
Gaia_DR2_6724366554320167296    1   2.99325  0.1205  0.134  0.066  3.433     0.489  -
Gaia_DR2_6724614803424884864    1   2.99564  0.1016  0.086  0.065  3.390     1.054  f_{63},f_{61}
Gaia_DR2_6728042634012275584    1   3.38089  0.1178  0.147  0.094  3.212     0.351  f_{61}
Gaia_DR2_6744717346294093952    1   3.12089  0.1072  0.087  0.064  3.322     1.038  f_{61},f_{63},f_{62}
Gaia_DR2_6777983001871556096    1   2.92020  0.0668  0.072  0.009  3.240     1.530  f_{68}
Gaia_DR2_6781263223013845632    1   2.91649  0.1281  0.083  0.066  3.429     1.217  f_{63},f_{61}
Gaia_DR2_6787800747352780032    1   3.11474  0.0927  0.092  0.052  3.364     0.696  -
Gaia_DR2_6789619030347382144    1   2.88192  0.1198  0.073  0.063  3.459     1.228  f_{63},f_{61}
Gaia_DR2_6793450484774140032    1   3.76869  0.1115  0.199  0.047  3.032    -0.247  -
Gaia_DR2_6798981440579223296    1   3.54863  0.1224  0.200  0.055  3.128    -0.243  -
Gaia_DR2_6800564393726439552    1   3.31769  0.1156  0.116  0.070  3.133     0.560  f_{61}
Gaia_DR2_6803297294298848768    1   3.00299  0.1307  0.202  0.082  3.188    -0.306  f_{68},f_{61}
HAT_199-37680                   2   2.99834  0.1269  0.091  0.073  3.411     1.083  f_{61},f_{62}
HD_19479                        1   3.79711  0.0844  0.099  0.031  4.729    -3.128  WUMa
HD_144141                       1   2.80157  0.1703  0.226  0.097  3.014    -0.614  f_{61},f_{62}
HD_270239                       10  3.10772  0.1016  0.107  0.065  3.445     0.717  -
HD_331986                       2   2.69418  0.1418  0.258  0.105  2.982    -0.698  f_{62},f_{60}
HE_0248-5428                    1   3.67154  0.0886  0.137  0.035  2.690    -0.296  Bl,-
HE_0309-3730                    2   3.09956  0.1115  0.175  0.074  3.177    -0.251  -
HE_0400-4739                    3   2.49114  0.1155  0.172  0.080  3.370     0.208  f_{62},f_{61},f_{63}
HE_1031-2444                    1   3.66684  0.1153  0.200  0.057  3.088    -0.334  ?
HE_1040-2129                    1   3.48961  0.1377  0.153  0.066  2.844    -1.045  f_{63}?
HE_2337-5017                    2   3.22744  0.1030  0.174  0.062  3.158    -0.289  -
HE_2341-4226                    1   2.89256  0.1253  0.206  0.087  3.076    -0.306  f_{60},f_{68}
HE_2343-5658                    2   3.04181  0.1280  0.190  0.089  3.018    -0.395  f_{62},f_{61}
HL_Lyr                          2   3.08259  0.0996  0.082  0.061  3.493     1.069  f_{68},f_{61}
HO_Aps                          1   3.42605  0.0979  0.159  0.045  3.171    -0.188  -
HU_Boo                          1   2.96499  0.1329  0.164  0.079  3.093    -0.164  f_{61}
IP_Boo                          1   2.62443  0.1373  0.112  0.075  3.317     0.725  f_{61},f_{60}?
IS_Com                          1   3.17820  0.0792  0.140  0.036  3.365    -0.025  f_{68}
IY_Eri                          2   2.66651  0.0651  0.048  0.045  3.681     1.221  f_{68}
IY_Lyr                          1   3.06178  0.1172  0.091  0.070  3.329     1.077  f_{61},f_{62},f_{63}
KIC_5520878                     1   3.71515  0.0871  0.102  0.067  3.281     1.159  f_{63}
KIC_8832417                     2   4.02333  0.0824  0.101  0.050  3.099     0.833  f_{61},f_{63}
KX_Leo                          1   2.89286  0.1074  0.097  0.063  3.378     0.859  Bl,f_{63}
LB_252                          2   2.90492  0.1348  0.241  0.091  3.163    -0.457  f_{60},f_{68}
LINEAR_3791103                  1   3.03193  0.1095  0.097  0.065  3.336     0.966  f_0?,f_{63}
LINEAR_7644368                  1   2.77572  0.1217  0.128  0.069  3.273     0.350  f_{62},f_{60}?
LINEAR_9193259                  4   2.77519  0.1139  0.091  0.066  3.370     0.978  f_{62},f_{60},f_{61},f_{63},f_{68}?
LINEAR_14580013                 1   3.47337  0.1163  0.134  0.078  3.096     0.251  f_{61}
LINEAR_15498962                 2   3.13766  0.1104  0.096  0.066  3.282     0.925  f_{63},f_{61},f_{60}
LINEAR_16767477                 4   3.08214  0.1071  0.095  0.064  3.286     0.863  f_{62},f_{63},f_{61}
LINEAR_18412966                 2   2.74557  0.1112  0.089  0.070  3.386     1.015  f_{61},f_{62},f_{68}
LINEAR_18998051                 1   3.67031  0.1019  0.136  0.066  3.289     0.115  Bl,f_{60}
LINEAR_22726300                 1   3.45003  0.1144  0.194  0.045  2.947    -0.510  Bl,-
LN_Aps                          2   3.21827  0.1018  0.094  0.063  3.169     0.829  f_{61},f_{63}
LQ_Cnc                          1   2.96360  0.1031  0.093  0.063  3.336     0.919  f_{61},f_{63}
LQ_Lyr                          2   2.89748  0.1145  0.150  0.082  3.241     0.366  f_{61}
LR_Lyr                          2   2.95427  0.1065  0.079  0.074  3.427     1.214  f_{62},f_{61}
LS_Her                          2   4.33319  0.1132  0.104  0.032  2.839    -0.183  Bl,-
LV_Pav                          1   2.81419  0.1219  0.103  0.073  3.288     0.821  f_{61},f_{62}
MP_Her                          1   3.06535  0.1097  0.103  0.069  3.268     0.857  f_{63},f_{61}
MT_Tel                          1   3.15560  0.0752  0.276  0.061  2.939    -0.383  f_{68}
MU_UMa                          1   3.73196  0.1081  0.209  0.057  3.074    -0.310  f_{60}
MV_Tel                          1   3.29715  0.0908  0.131  0.043  3.214    -0.183  f_{68}
MX_Oph                          1   3.18950  0.1124  0.202  0.057  3.122    -0.391  -
NR_Her                          2   3.71586  0.1411  0.178  0.067  3.201    -0.174  ?
NSVS_1357113                    2   3.18201  0.1379  0.138  0.090  3.378     0.569  f_{68},f_{61}
NSVS_2852763                    12  3.17394  0.0913  0.083  0.031  3.222     0.362  Bl,f_{68}
NSVS_3117163                    13  2.78893  0.1072  0.110  0.064  3.369     0.622  f_{61},f_{62},f_{63}
NSVS_8252976                    1   2.91046  0.0813  0.109  0.043  3.407     0.413  blend
NSVS_11984089                   1   2.76338  0.1026  0.087  0.075  3.766     1.313  f_{61},f_{60},f_{63},f_{68}?
NSV_3882                        2   3.70687  0.0935  0.183  0.038  2.981    -0.356  -
NSV_9934                        1   2.54608  0.1025  0.080  0.038  3.288     0.638  f_{68}?
NSV_12644                       1   3.48400  0.1078  0.138  0.081  3.056     0.181  f_{61}
NSV_13302                       1   3.43850  0.1357  0.179  0.085  3.210    -0.146  f_{68}
OGLE_SMC-RRLYR-2428             2   3.16091  0.0775  0.076  0.025  3.281     0.668  Bl,f_{68}
OS_Dra                          3   2.86485  0.1484  0.275  0.100  2.875    -0.908  f_{60},f_{62},f_{61}
OS_Nor                          1   3.45881  0.1213  0.154  0.088  3.140     0.042  f_{61}
OW_Dra                          4   3.00318  0.0682  0.101  0.071  3.542     1.067  f_{63},f_{60}
OW_UMa                          1   3.21258  0.1209  0.177  0.071  3.212    -0.229  -
OY_Dra                          4   3.19512  0.1284  0.169  0.082  3.070    -0.211  f_{61},f_{62}
OZ_UMa                          1   2.89635  0.1125  0.109  0.067  3.357     0.634  f_{61},f_{62},f_{63}
PHL_8013                        1   2.80076  0.0969  0.098  0.062  3.351     0.757  f_{62},f_{61}
PQ_Aps                          2   2.77436  0.1325  0.087  0.067  3.430     1.145  f_{60},f_{61},f_{68}
PQ_Boo                          4   3.78121  0.1245  0.182  0.070  3.113    -0.280  f_{60},f_{61}
PY_Dra                          4   3.84795  0.1079  0.167  0.037  3.055    -0.235  -
QV_Dra                          4   3.93706  0.1288  0.158  0.079  3.111    -0.154  f_{60},f_{61},f_{63}?
ROTSE1_J142208.40+335321.3      1   2.94050  0.0918  0.110  0.034  3.076     0.280  f_{68}
ROTSE1_J153139.12+332356.0      1   3.11373  0.1033  0.089  0.061  3.224     0.902  f_{63},f_{61},f_{62}
ROTSE1_J154325.44+390744.7      1   3.06105  0.1392  0.282  0.086  2.910    -0.832  f_{68},f_{60}
ROTSE1_J155733.60+283225.5      1   3.17067  0.1059  0.098  0.063  3.224     0.875  f_{63},f_{62},f_{61}
ROTSE1_J160345.40+295341.0      2   3.40350  0.1298  0.134  0.084  3.123     0.307  f_{61}
ROTSE1_J160548.08+350458.1      2   2.66281  0.1213  0.073  0.063  3.537     1.331  f_{60},f_{68},f_{61},f_{63}
ROTSE1_J161226.41+323225.5      2   3.16937  0.1249  0.247  0.059  2.969    -0.547  f_{68}
ROTSE1_J162932.61+210139.8      1   3.03617  0.1064  0.101  0.068  3.214     0.832  f_{63},f_{61}?
ROTSE1_J163106.63+323841.6      2   2.76128  0.1150  0.099  0.064  3.408     0.786  f_{62},f_{61},f_{63}
ROTSE1_J164729.04+150825.3      1   3.08464  0.1115  0.108  0.077  3.437     0.850  f_{60},f_{62},f_{61}
ROTSE1_J170023.90+142327.0      1   2.77636  0.1070  0.072  0.071  3.288     1.234  f_{61},f_{62}
ROTSE1_J170958.08+271437.0      2   3.09485  0.1651  0.279  0.078  2.900    -0.778  f_{60},f_{68}
ROTSE1_J172352.80+330822.8      2   3.16490  0.0936  0.107  0.023  3.140     0.327  f_{68},f_{63}
ROTSE1_J172356.74+174418.4      2   3.08772  0.1199  0.100  0.054  3.367     0.674  -
ROTSE1_J173120.04+242708.5      2   3.42647  0.1008  0.082  0.059  3.354     1.007  f_{61}
ROTSE1_J173258.07+473315.2      3   2.86955  0.1183  0.056  0.072  3.501     1.477  f_{61},f_{60}?
ROTSE1_J174134.61+411059.7      2   3.08002  0.0889  0.128  0.061  2.479    -0.423  Bl,f_{68},f_{63}
ROTSE1_J180057.01+473820.5      1   3.56836  0.1032  0.194  0.083  3.080    -0.346  f_{60}
ROTSE1_J180139.87+480936.9      1   3.51969  0.1111  0.147  0.083  2.995     0.046  f_{61}
ROTSE1_J180710.00+404757.6      2   3.76158  0.0976  0.128  0.073  3.070     0.379  f_{61}
ROTSE1_J182911.97+280808.3      1   2.63809  0.1150  0.132  0.057  3.371     0.408  f_{61},f_{68},f_{60}
ROTSE1_J184234.00+420947.9      1   3.12654  0.0939  0.093  0.069  3.342     0.970  f_{62},f_{61},f_{63}
ROTSE1_J190350.47+460144.8      2   2.73429  0.1300  0.082  0.065  3.354     1.114  f_{61},f_{60},f_{63},f_{68}
RR_For                          1   2.56276  0.1188  0.081  0.074  3.720     1.125  f_{62},f_{61},f_{68}?
RV_Com                          1   2.85758  0.1220  0.134  0.071  3.263     0.327  f_{61}
RV_CrB                          2   3.01529  0.1386  0.206  0.094  3.237    -0.300  -
RZ_Cep                          3   3.24002  0.0718  0.240  0.075  3.201    -0.387  f_{60}
SBV_1337                        1   2.71606  0.1527  0.234  0.087  3.101    -0.548  f_{61}
SB_234                          1   3.22142  0.1108  0.161  0.067  3.326     0.118  Bl,f_{68}
SB_345                          1   3.26098  0.0766  0.145  0.025  2.949    -0.361  -
SB_396                          1   3.45287  0.0982  0.156  0.035  3.087    -0.346  Bl,f_{68}
SB_518                          2   3.23987  0.0962  0.165  0.048  3.117    -0.294  Bl,-
SB_587                          1   3.31221  0.0504  0.076  0.008  3.359     0.161  -
SB_788                          1   2.89456  0.1129  0.088  0.067  3.474     1.064  f_{63},f_{61}
SB_796                          1   3.76152  0.0604  0.105  0.014  3.025    -0.206  -
SDSS_J170054.97+165315.7        1   3.48870  0.1278  0.148  0.088  3.093     0.092  f_{61}
SHV_11940                       3   2.79519  0.0623  0.129  0.038  2.696    -0.445  Bl,f_{62},f_{61}
SS_Ret                          6   2.92750  0.1063  0.109  0.067  3.282     0.612  f_{62},f_{61},f_{63}
ST_CVn                          1   3.03889  0.1063  0.081  0.062  3.412     1.109  f_0?,f_{62},f_{63},f_{61}
ST_Eri                          2   3.05722  0.0959  0.086  0.065  3.308     1.040  f_{62},f_{61},f_{63}
SX_Hyi                          2   3.21876  0.1398  0.142  0.084  3.188     0.249  f_{61},f_{62}?
SX_UMa                          1   3.25595  0.1044  0.221  0.066  3.245    -0.243  blend
TV_Boo                          2   3.19937  0.1393  0.288  0.068  2.767    -0.707  Bl,-
TYC_2185-407-1                  1   3.91549  0.0962  0.099  0.051  3.112     0.942  f_{61}
TYC_2634-567-1                  1   3.36574  0.1103  0.118  0.071  3.114     0.488  f_{61},f_{63}
TYC_2666-38-1                   1   3.86015  0.1039  0.117  0.069  3.200     0.680  f_{61},f_{60}?
TYC_3612-2367-1                 1   3.07568  0.0927  0.149  0.047  3.170    -0.140  -,blend?
TYC_3789-632-1                  1   2.93922  0.0814  0.124  0.038  3.165    -0.079  Bl,f_{68}
TYC_3877-2198-1                 3   3.26663  0.1261  0.116  0.070  3.430     0.634  Bl,-
TYC_4887-622-1                  1   3.29721  0.1291  0.139  0.054  3.500     0.421  Bl,-
TYC_6077-1713-1                 1   3.02440  0.1043  0.098  0.072  3.309     0.876  f_{62},f_{60},f_{61}
TYC_6466-306-1                  1   3.64914  0.0916  0.078  0.040  3.299     0.884  Bl,-
TYC_6521-2767-1                 2   3.04566  0.1634  0.170  0.066  3.290    -0.119  blend
TYC_6644-1306-1                 1   3.39570  0.0828  0.098  0.031  3.125    -0.100  Bl,f_{68}
TYC_7023-942-1                  1   3.20076  0.1140  0.180  0.072  3.277    -0.124  f_{68}
TYC_7042-1622-1                 1   3.49542  0.1102  0.209  0.034  2.613    -0.792  blend
TYC_7101-457-1                  2   3.31643  0.1231  0.144  0.088  3.145     0.130  f_{61},blend?
TYC_7473-854-1                  1   2.72193  0.1214  0.063  0.063  3.854     1.467  f_{61},f_{63},f_{68}?
TYC_7563-742-1                  2   2.56451  0.1041  0.179  0.087  3.165    -0.117  f_{61},f_{63}
TYC_8046-708-1                  2   2.96767  0.1071  0.093  0.065  3.338     0.926  f_{61},f_{63}
TYC_8242-1759-1                 2   3.13079  0.0789  0.064  0.055  3.517     1.477  f_{63},f_{62}
TYC_8501-984-1                  2   3.78500  0.1154  0.170  0.051  3.158    -0.193  Bl,f_{61}
TYC_8578-1754-1                 3   3.65390  0.1316  0.209  0.064  3.090    -0.372  -
TYC_8776-1214-1                 1   3.33097  0.0625  0.040  0.003  2.243     0.935  Bl,f_{68},f_{63}?
TYC_8830-797-1                  1   3.49127  0.0696  0.080  0.022  3.165     0.188  -
TYC_8896-623-1                  12  2.67029  0.1156  0.070  0.068  3.573     1.310  Bl,f_{61}
TYC_9317-1439-1                 1   3.15737  0.0934  0.090  0.067  3.230     1.014  f_{61},f_{63},f_{60}
TYC_9427-2294-1                 1   4.00907  0.1104  0.148  0.080  3.045    -0.055  f_{61}
T_Sex                           1   3.07928  0.1603  0.108  0.071  3.736     0.891  f_{63}
UCAC4_156-193745                1   3.33607  0.0935  0.164  0.045  3.085    -0.311  -
UCAC4_539-052988                1   2.77542  0.0738  0.061  0.028  3.128     1.036  f_{68}
UNSW-V_083                      1   3.11754  0.0939  0.093  0.066  3.286     0.935  f_{62},f_{63}
UNSW-V_443                      2   2.82057  0.1061  0.062  0.068  3.351     1.416  f_{62}
UX_Hor                          2   2.80578  0.1261  0.122  0.067  3.256     0.521  f_{61},f_{68},f_{63}
UX_Pav                          2   3.19120  0.0996  0.101  0.067  3.181     0.839  f_{62},f_{61}
UY_Cam                          1   3.74479  0.0811  0.112  0.032  3.189    -0.088  blend
UY_Hya                          1   2.74916  0.1126  0.121  0.060  3.277     0.402  f_{63},f_{61}
UZ_Hor                          2   2.95708  0.1249  0.100  0.067  3.364     0.906  f_{62},f_{63}
UZ_Men                          5   2.91874  0.1296  0.187  0.088  3.061    -0.324  f_{61}
U_Com                           1   3.41604  0.1947  0.170  0.092  3.168    -0.129  f_{61}
V336_Dra                        3   3.05703  0.1319  0.285  0.079  3.006    -0.647  f_{68},f_{63}
V337_Pav                        1   2.66508  0.0932  0.061  0.069  3.505     1.375  f_{63},f_{61}
V399_CMa                        1   3.12414  0.1177  0.131  0.073  3.146     0.265  f_{61},f_{62},f_{63}
V411_Lyr                        1   3.43267  0.1443  0.181  0.094  3.145    -0.198  f_{62}
V420_Dra                        11  3.03449  0.1127  0.139  0.059  3.295     0.069  Bl,f_{68}
V462_Lyr                        1   3.68339  0.1224  0.186  0.079  3.109    -0.287  f_{60}
V507_Vul                        2   2.97577  0.1181  0.157  0.082  3.301     0.036  -
V637_Car                        3   3.29108  0.1177  0.114  0.070  3.099     0.582  f_{61},f_{62},f_{63}
V668_Ara                        1   3.32674  0.0989  0.115  0.066  3.042     0.506  f_{61}
V672_Her                        1   2.83340  0.1114  0.168  0.077  3.079    -0.037  f_{60}
V701_Pup                        2   3.50141  0.0716  0.048  0.005  2.003    -2.220  blend
V702_Ara                        1   4.33510  0.0770  0.119  0.027  3.035    -0.081  -,blend?
V718_Her                        2   3.35567  0.1223  0.128  0.073  3.349     0.506  Bl,-
V732_Her                        3   2.80315  0.1163  0.066  0.051  3.436     0.873  f_{68}
V791_Cyg                        1   2.95830  0.1111  0.069  0.070  3.363     1.345  f_{61}
V830_Cas                        2   2.67746  0.1332  0.211  0.097  3.011    -0.511  Bl,f_{62},f_{61}
V862_Her                        2   2.59825  0.1101  0.145  0.073  3.294     0.278  Bl,f_{61}
V882_Cyg                        1   3.66752  0.1234  0.181  0.081  3.141    -0.252  f_{60}
V939_Cyg                        5   2.58023  0.1160  0.195  0.090  3.110    -0.377  f_{61},f_{62},f_{63}
V1035_Cas                       1   2.55114  0.1348  0.172  0.082  3.309     0.078  f_{61},f_{63}?
V1114_Cen                       1   3.59053  0.1207  0.206  0.049  3.038    -0.402  Bl,f_{68}
V1142_Her                       3   2.64372  0.1281  0.204  0.094  3.053    -0.402  f_{61},f_{63},f_{62}
V1305_Her                       1   3.43204  0.1508  0.295  0.064  2.625    -0.802  -
V1327_Tau                       1   3.02049  0.1204  0.242  0.065  2.924    -0.769  Bl,f_{68}
V1330_Her                       1   3.70018  0.1384  0.162  0.074  3.200    -0.088  f_{61}
V1643_Sgr                       1   2.94507  0.0999  0.099  0.063  3.291     0.709  f_{61},f_{63}
V2369_Cyg                       1   3.36422  0.0760  0.126  0.026  3.245     0.059  f_{68},f_{61}
VW_CVn                          1   2.35223  0.0909  0.080  0.064  4.093     1.368  f_{63}?,f_{61}
VY_Nor                          1   2.66433  0.1676  0.229  0.101  3.041    -0.595  f_{61},f_{63}
VZ_Dra                          6   3.11504  0.1277  0.315  0.086  2.764    -1.017  f_{60}
XX_Crv                          1   2.46049  0.1196  0.164  0.079  3.439     0.335  RRd
XX_Dor                          12  3.04011  0.1066  0.095  0.065  3.326     0.902  Bl?,f_{61},f_{63}
YZ_PsA                          1   3.15591  0.0983  0.099  0.068  3.203     0.851  f_{61},f_{63}
Y_Crv                           1   3.03915  0.1241  0.101  0.075  3.551     0.959  f_{61},f_{68},f_{60}?
ZZ_Aps                          1   2.64902  0.0990  0.038  0.066  3.120     1.846  f_{68},f_{61}
Z_For                           1   2.69946  0.1406  0.310  0.094  2.930    -0.904  f_{61}
[DCD2013]_CSS_J051255.9+032539  1   2.68706  0.1219  0.084  0.068  3.392     1.106  f_{61},f_{68},f_{63}
[DP70]_51                       1   3.26906  0.0889  0.100  0.030  3.431     0.029  Bl,-
[FVM2015]_5                     1   2.61226  0.1088  0.160  0.077  3.301     0.188  f_0?,f_{61}
[SHM2017]_J018.71698-14.03591   1   3.47364  0.1285  0.153  0.091  3.127     0.064  f_{61},f_{60}?
[SHM2017]_J022.82577-11.50462   1   3.02596  0.1156  0.099  0.065  3.398     0.911  Bl?,f_{61},f_{63}
[SHM2017]_J051.47904+41.61441   1   4.14888  0.0996  0.130  0.069  2.995     0.268  f_{61}
[SHM2017]_J078.09390-21.19360   1   3.17417  0.1224  0.155  0.081  3.098    -0.045  f_{61}
[SHM2017]_J079.83885-19.94948   2   3.60567  0.1122  0.199  0.072  3.104    -0.357  f_{60},f_{61}?
[SHM2017]_J100.66702+29.89135   1   3.55442  0.0989  0.071  0.054  3.142     1.566  f_{61},f_{62},f_{63}
[SHM2017]_J116.59654+04.96055   1   2.68807  0.1352  0.096  0.066  3.394     0.940  f_{61},f_{62}
[SHM2017]_J125.34525-23.57396   1   3.09432  0.0719  0.106  0.047  3.391     0.546  Bl,f_{68}
[SHM2017]_J133.34968-23.60961   1   2.85751  0.1197  0.112  0.067  3.357     0.646  f_{62},f_{61}
[SHM2017]_J149.96036+75.08274   3   3.30244  0.1032  0.125  0.034  3.144    -0.199  f_{68}
[SHM2017]_J153.23672+64.18354   2   3.14464  0.1016  0.149  0.084  3.093     0.030  f_{61}
[SHM2017]_J186.20676-27.07084   1   2.59621  0.1257  0.182  0.086  3.153    -0.163  f_{62},f_{61}
[SHM2017]_J221.72190+61.16205   4   3.14893  0.1129  0.118  0.070  3.162     0.524  f_{61},f_{62},f_{63}
[SHM2017]_J224.71968+80.87942   4   2.95758  0.1066  0.114  0.047  3.491     0.839  Bl,f_{68}
[SHM2017]_J268.60715+17.21543   1   2.95417  0.0971  0.104  0.063  3.214     0.651  f_{63},f_{61}
[SHM2017]_J275.04196+23.94623   1   3.40242  0.1049  0.125  0.072  3.145     0.474  f_{61}
[SHM2017]_J279.65627+26.39507   1   3.14853  0.1048  0.113  0.065  3.383     0.631  -
[SHM2017]_J280.68767+58.39747   13  3.41774  0.0983  0.128  0.073  3.047     0.302  f_{61}
[SHM2017]_J281.05377+24.27413   1   2.96505  0.1534  0.102  0.083  3.618     1.011  f_{61}
[SHM2017]_J281.12439+66.86821   12  2.96004  0.0928  0.092  0.061  3.322     0.875  f_{61},f_{62},f_{63}
[SHM2017]_J282.01563+31.27098   1   3.01778  0.1182  0.115  0.066  3.242     0.512  f_{61},f_{63}
[SHM2017]_J282.06827+62.45832   13  4.00084  0.0790  0.099  0.054  3.054     0.992  f_{61}
[SHM2017]_J282.73886+33.03080   2   3.36428  0.1238  0.118  0.072  3.166     0.527  f_{61}
[SHM2017]_J283.71591+55.44619   7   2.76188  0.1065  0.115  0.065  3.331     0.570  f_{61},f_{62}
[SHM2017]_J285.32992+67.89109   13  2.53492  0.0865  0.167  0.081  3.211    -0.003  f_{61},f_{62},f_{63}
[SHM2017]_J290.96109+79.07027   6   3.21385  0.1347  0.179  0.088  3.077    -0.289  f_{61},f_{63}
[SHM2017]_J292.15517+47.16122   2   2.86743  0.0958  0.099  0.039  3.317     0.202  -
[SHM2017]_J296.89770+71.59565   11  2.77951  0.1192  0.204  0.088  3.185    -0.141  f_{60}
[SHM2017]_J305.91700+20.42275   1   3.06137  0.0975  0.092  0.062  3.255     0.767  f_{61},f_{63}
[SHM2017]_J306.93762+27.03009   2   3.16121  0.1087  0.169  0.075  3.415    -0.044  -
[SHM2017]_J308.59748+21.80372   1   3.62523  0.1151  0.131  0.077  3.083     0.338  f_{61}
[SHM2017]_J310.54760-27.36055   1   2.82616  0.1064  0.112  0.066  3.319     0.614  f_{61}
[SHM2017]_J311.65356-28.74064   1   2.57523  0.1080  0.108  0.065  3.769     0.695  f_{68}
[SHM2017]_J322.73037-30.06177   1   3.82554  0.1195  0.182  0.053  3.131    -0.190  f_{60}
[SHM2017]_J323.84302-22.01232   1   3.56064  0.0926  0.120  0.035  3.360     0.120  Bl,f_{68}
[YWW2015]_SJ33_6039             1   3.20033  0.1380  0.180  0.088  3.297    -0.028  -
[YWW2015]_SK26_445              2   2.93418  0.1060  0.127  0.060  3.297     0.430  Bl,f_{68}

==> supplement_material-final/tab-6.txt <==
Gaia_DR2_5476969341269561344           0.00472        15.17          0.00072           i                    1.0000                                                           
				       0.38243         5.67          0.00118                                      
Gaia_DR2_5280964179391935616           0.00298        26.94          0.00054           i                    1.0000 
                                       0.01262        33.15          0.00049                                      
                                       0.01701        10.20          0.00088           i?                   0.9988
2MASS_J04274606-6202513                0.00380        42.48          0.00043           i                    1.0000 
                                       0.00713         9.28          0.00092           i                    1.0000  
    	                               0.20392         5.15          0.00124                                      
Gaia_DR2_4676321123000662272           0.11830        75.62          0.00032           f_B,*                      
    	                               0.23643        13.31          0.00077          2f_B,*                      
Gaia_DR2_5264448926328694272           0.00248        42.87          0.00043           i	            1.0000
	                               0.00741        17.53          0.00067           i	            1.0000
    	                               0.07428        10.67          0.00086           i,*                  1.0000
    	                               0.01074         6.30          0.00112           i,*                  1.0000
    	                               0.06384         5.40          0.00121           i?                   0.9986           
    	                               0.07740         5.04          0.00125           i?                   0.9992
Gaia_DR2_5486632674089049472           0.00167        35.96          0.00051           i                    1.0000  
    	                               0.13170        19.11          0.00070           *                          
				       0.05999        30.81          0.00051           i?,*                 0.9997
Gaia_DR2_4628067852624828672           0.00466        16.42          0.00069           i                    1.0000
    	                               0.00803         9.66          0.00090           i                    1.0000
    	                               0.30198         5.18          0.00123                                      
HD_270239                              0.00223        58.51          0.00037           i                    1.0000
    	                               0.00645        15.15          0.00072           i                    1.0000               
    	                               0.10754        18.36          0.00066           *                                       
    	                               0.21899        16.82          0.00069           i?                   0.9999               
    	                               0.22348         6.63          0.00109           i?                   0.9990	              
                                       0.01470         5.46          0.00120           i?,*                 0.9984      
XX_Dor                                 0.06917        29.97          0.00051           i,*                  1.0000    
    	                               0.07342        21.56          0.00061           i?,*                 0.9987    
    	                               0.00520        14.15          0.00075           i                    1.0000
    	                               0.06581         9.90          0.00089           *                          
    	                               0.07069        12.50          0.00079           i                    1.0000               
                                       0.00732        10.05          0.00089           i                    1.0000
    	                               0.07788         6.19          0.00113           i?,*                 0.9992                
    	                               0.00290         5.15          0.00124           i                    1.0000
Gaia_DR2_4654252618960823936           0.02033        35.52          0.00047           f_{B_2},*                  
    	                               0.00970        28.80          0.00052           i                    1.0000
    	                               0.00121        19.80          0.00063           i,*                  1.0000    
    	                               0.02944        28.07          0.00053           *                                        
    	                               0.03971        24.05          0.00057                                                  
    	                               0.02216        16.12          0.00070                                      
    	                               0.07482        14.16          0.00075           i?                   0.9991          
    	                               0.05446        15.99          0.00070                                      
    	                               0.01068         8.62          0.00096           i,*                  1.0000
    	                               0.01783         6.97          0.00106           i,*                  1.0000    
    	                               0.04527         5.70          0.00118                                      
    	                               0.02491         5.05          0.00125                                       	           
                                       0.03836         5.09          0.00125                                       
Gaia_DR2_5482545510194122112           0.05669        22.53          0.00059           *                         
    	                               0.00840        13.24          0.00077           i                    1.0000
    	                               0.00240        11.97          0.00081           i                    1.0000
    	                               0.07205         5.18          0.00123           i?                   0.9989               
Gaia_DR2_4758809680772463232           0.00385        25.94          0.00055           i                    1.0000
    	                               0.06860        13.65          0.00076           i                    1.0000
    	                               0.01866        10.10          0.00088           i,*                  1.0000
    	                               0.05051         7.58          0.00102                                      
    	                               0.04147         6.50          0.00110                                                   
    	                               0.03202         5.70          0.00118           *                          
    	                               0.09236         5.15          0.00124                                                  
Gaia_DR2_5264031833464989568           0.00366        16.52          0.00075           i                    1.0000    
    	                               0.06698        21.17          0.00067           *                          
    	                               0.06288        18.27          0.00072           i?,*                 0.9985
    	                               0.01796        20.38          0.00068           i                    1.0000
    	                               0.01356        17.20          0.00074           i?                   0.9984
    	                               0.00992        19.15          0.00070           i                    1.0000            
    	                               0.07021         6.51          0.00120           i                    1.0000               
    	                               0.00632         5.64          0.00129           i                    1.0000
    	                               0.03457         5.44          0.00132                                       
Gaia_DR2_5280883674523697792           0.06847        13.72          0.00076           i,*                  1.0000
    	                               0.00666         9.67          0.00090           i                    1.0000
    	                               0.00331         9.99          0.00089           i                    1.0000
    	                               0.07140         6.65          0.00109           i                    1.0000
TYC_8896-623-1                         0.00382        55.58          0.00038           i                    1.0000
    	                               0.00716        21.65          0.00060           i,*                  1.0000
    	                               0.08114        10.00          0.00089                                      
    	                               0.09945         8.18          0.00098                                      
    	                               0.22288         6.73          0.00108           i?                   0.9989              
Gaia_DR2_5285510178935677312           0.00312        49.43          0.00040           i                    1.0000
    	                               0.01045         9.02          0.00094           i                    1.0000
    	                               0.00819         9.36          0.00092           i                    1.0000
    	                               0.00528         9.61          0.00091           i                    1.0000
    	                               0.00094         8.91          0.00095           i                    1.0000
    	                               0.06015         8.95          0.00094                                                   
[SHM2017]_J282.06827+62.45832          0.07098        12.51          0.00081           i?                   0.9988
    	                               0.06761         9.64          0.00092           i                    1.0000 
	                               0.43823         5.85          0.00118                                      
	                               0.00682         5.59          0.00121           i                    1.0000
    	                               0.00332        10.75          0.00087           i                    1.0000
                                       0.13163         5.62          0.00120                                      
    	                               0.29157         6.02          0.00116                                      
Gaia_DR2_1650042086261498880           0.00422        55.54          0.00045           i                    1.0000
    	                               0.00667        31.29          0.00061           i                    1.0000            
    	                               0.00947        16.69          0.00083           i                    1.0000
    	                               0.02965        12.63          0.00095           i                    1.0000
    	                               0.01227        10.89          0.00103           i                    1.0000
    	                               0.06990         8.12          0.00119           i?                   0.9987
    	                               0.01527         7.17          0.00126           i                    1.0000
    	                               0.00090        11.63          0.00099           i                    1.0000            
    	                               0.01814         6.89          0.00129           i                    1.0000
    	                               0.03968         6.68          0.00131           i,*                  1.0000
    	                               0.14267         5.27          0.00147                                                 
    	                               0.03620         5.31          0.00147           i,*                  1.0000
[SHM2017]_J280.68767+58.39747          0.01237        17.68          0.00068           i                    1.0000
                                       0.00830        12.70          0.00080           i                    1.0000
    	                               0.00358         7.22          0.00106           i                    1.0000
    	                               0.03087         5.29          0.00124           i?                   0.9986
    	                               0.02286         5.43          0.00122           i,*                  1.0000
NSVS_2852763                           0.01712        69.47          0.00037           f_B,*,i              1.0000
    	                               0.00697        35.55          0.00052           i                    1.0000
    	                               0.03435        34.02          0.00053           2f_B,*,i?            0.9992
    	                               0.00246        21.17          0.00067           i                    1.0000
                                       0.16382        16.41          0.00076           i?                   0.9990
    	                               0.02857         5.57          0.00130           i?                   0.9987
    	                               0.16146         5.04          0.00137                                               
    	                               0.01160         5.51          0.00131           i,*                  1.0000
    	                               0.03672         5.10          0.00136           i                    1.0000           
GSC_04450-00308                        0.00459        23.97          0.00058           i                    1.0000
    	                               0.00747        19.15          0.00065           i                    1.0000
    	                               0.01125        12.29          0.00082           i                    1.0000
    	                               0.01733        14.76          0.00074           i                    1.0000
    	                               0.02591        14.91          0.00074           i,*                  1.0000
    	                               0.06335         8.92          0.00096           i?                   0.9993
    	                               0.04889         5.85          0.00118           *                           
    	                               0.04410         5.74          0.00119           i?                   0.9991
    	                               0.03789         6.93          0.00109           i,*                  1.0000
    	                               0.16317         5.50          0.00122           i?                   0.9990
    	                               0.08869         5.31          0.00124           i?                   0.9991
    	                               0.00214         5.07          0.00127           i                    1.0000
V420_Dra                               0.00895        51.74          0.00043           f_B,*,i              1.0000
    	                               0.00446        44.74          0.00046           0.5f_B,i             1.0000                    
    	                               0.00706        36.57          0.00051           i                    1.0000
    	                               0.00335        21.99          0.00066           i                    1.0000
    	                               0.01126        34.08          0.00053           i,*                  1.0000
    	                               0.01670        18.80          0.00071           i,*                  1.0000
    	                               0.05601         8.45          0.00106           i?,*                 0.9993
    	                               0.02010         8.81          0.00104           i?                   0.9992
    	                               0.02642         5.54          0.00131           i                    1.0000           
	                               0.00876         5.90          0.00127           i                    1.0000
	                               0.06579         6.09          0.00125           i?                   0.9990
	                               0.01426         5.55          0.00131           i                    1.0000
	                               0.20274         6.19          0.00124                                      
	                               0.02228         5.79          0.00128           i,*                  1.0000
[SHM2017]_J281.12439+66.86821          0.00512        27.87          0.00054           i                    1.0000
    	                               0.00759        14.74          0.00074           i                    1.0000           
	                               0.05333        11.11          0.00086           i?                   0.9995          
	                               0.02209         8.89          0.00096           i,*                  1.0000
	                               0.02558         6.04          0.00116           i,*                  1.0000
CRTS_J165930.9+650919                  0.00182        33.16          0.00050           i                    1.0000
    	                               0.00789        24.46          0.00058           i                    1.0000
                                       0.06377        12.18          0.00088           i?                   0.9993
Gaia_DR2_2251757108828618496           0.07236        12.57          0.00087           f_{B_2},*            
    	                               0.00933        10.93          0.00093           i                    1.0000
	                               0.06829        11.84          0.00089           i                    0.9574
	                               0.01637        14.61          0.00081           i                    1.0000
	                               0.00740         6.66          0.00119           i                    1.0000
Gaia_DR2_1439840098963073152           0.00930        14.58          0.00075           i                    1.0000
    	                               0.00311        39.28          0.00046           i                    1.0000           
	                               0.00534        21.51          0.00062           i                    1.0000
	                               0.05308         9.72          0.00092           i?,*                 0.9995                    
	                               0.01115        12.22          0.00082           i                    1.0000
	                               0.08815        10.99          0.00086           i,*                  0.9991
	                               0.02558         9.91          0.00091           i,*                  1.0000
	                               0.01367         8.68          0.00097           i?                   0.9990
                                       0.03488         9.17          0.00094           i                    1.0000
    	                               0.27224         6.22          0.00114                                      
    	                               0.00692         5.32          0.00124           i                    1.0000
    	                               0.08603         5.26          0.00124                                               
	                               0.05560         5.19          0.00125           i?                   0.9993
    	                               0.01512         5.06          0.00127           i                    1.0000           
	                               0.00294         6.55          0.00112           i                    1.0000
NSVS_3117163                           0.00376        25.82          0.00056           i                    1.0000
    	                               0.00766        27.23          0.00055           i                    1.0000
    	                               0.06744        23.10          0.00059           i,*                  1.0000                   
    	                               0.05165         9.20          0.00094           *                          
[SHM2017]_J296.89770+71.59565          0.00378        21.78          0.00066           i                    1.0000
    	                               0.03854        26.70          0.00060           i,*                  1.0000 
	                               0.04349         8.17          0.00108           i?                   0.9990           
	                               0.01869         5.34          0.00133           i?                   0.9991
CRTS_J165523.7+573029                  0.00356        54.66          0.00039           i                    1.0000
    	                               0.00827        27.88          0.00054           i                    1.0000
	                               0.06646        11.06          0.00086           i?,*                 0.9989
	                               0.01134         9.01          0.00095           i                    1.0000
	                               0.03591         9.29          0.00094           i,*                  1.0000
	                               0.03211         6.85          0.00109                                      
	                               0.00563         6.47          0.00112           i                    1.0000
	                               0.06085         5.65          0.00120                                      
	                               0.05778         5.82          0.00118                                      
	                               0.08410         5.32          0.00124                                      
[SHM2017]_J285.32992+67.89109          0.00515        34.65          0.00048           i                    1.0000
	                               0.00315        12.10          0.00082           i                    1.0000
    	                               0.01715        12.70          0.00080           i,*                  1.0000
    	                               0.04071        14.37          0.00075           i?,*                 0.8993
    	                               0.00668        10.76          0.00087           i                    1.0000
    	                               0.03750        12.16          0.00082           i?                   0.9867
    	                               0.02648        12.57          0.00080           i                    0.9997
    	                               0.07379         6.29          0.00114                                      
    	                               0.02057         6.42          0.00113           i?                   0.8576           
    	                               0.01054         5.09          0.00126           i                    0.9999           
CRTS_J165435.7+655131                  0.00397        40.81          0.00048           i                    1.0000
    	                               0.00745         5.81          0.00128           i                    1.0000
    	                               0.03940         6.23          0.00123           i                    1.0000
    	                               0.04161         5.76          0.00128           i?                   0.9988

